Phase-Retrieval as a Regularization Problem

It was recently shown that the phase retrieval imaging of a sample can be modeled as a simple convolution process. Sometimes, such a convolution depends on physical parameters of the sample which are difficult to estimate a priori. In this case, a blind choice for those parameters usually lead to wrong results, e.g., in posterior image segmentation processing. In this manuscript, we propose a simple connection between phase-retrieval algorithms and optimization strategies, which lead us to ways of numerically determining the physical parameters

==> corte_with_reg.dat <==
0	30	
1	30	
2	31	
3	31	
4	32	
5	30	
6	27	
7	24	
8	21	
9	22	
10	30	
11	40	
12	65	
13	75	
14	46	
15	89	
16	89	
17	74	
18	87	
19	79	
20	68	
21	83	
22	78	
23	82	
24	81	
25	28	
26	16	
27	12	
28	14	
29	17	
30	20	
31	23	
32	26	
33	26	
34	26	
35	25	
36	24	
37	22	
38	21	


==> corte_without_reg.dat <==
0	6.0000	
1	6.0000	
2	9.5429	
3	9.6286	
4	20.3714	
5	0.5714	
6	1.0000	
7	26.0000	
8	20.2857	
9	9.6286	
10	30.4286	
11	40.1143	
12	21.5143	
13	16.3429	
14	28.0000	
15	13.2857	
16	22.1429	
17	38.1143	
18	38.9143	
19	79.8571	
20	60.0000	
21	37.6000	
22	14.2857	
23	18.1143	
24	26.0000	
25	26.0000	
26	26.0000	
27	4.6286	
28	21.0000	
29	5.1714	
30	12.1429	
31	12.4000	
32	25.9143	
33	0.9714	
34	0.3143	
35	2.0000	


==> curvature.dat <==
 1.00000000e-05 5.85211878e-14 8.89489653e-14 1.28436115e-13
 1.00439668e-05 6.04199959e-14 9.18670897e-14 1.32696974e-13
 1.00879336e-05 6.23721666e-14 9.48684221e-14 1.37081144e-13
 1.01319003e-05 6.43789739e-14 9.79549890e-14 1.41591693e-13
 1.01758671e-05 6.64417169e-14 1.01128858e-13 1.46231750e-13
 1.02198339e-05 6.85617204e-14 1.04392140e-13 1.51004511e-13
 1.02638007e-05 7.07403351e-14 1.07746986e-13 1.55913237e-13
 1.03077675e-05 7.29789384e-14 1.11195592e-13 1.60961260e-13
 1.03517342e-05 7.52789343e-14 1.14740200e-13 1.66151977e-13
 1.03957010e-05 7.76417542e-14 1.18383092e-13 1.71488859e-13
 1.04396678e-05 8.00688573e-14 1.22126600e-13 1.76975446e-13
 1.04836346e-05 8.25617306e-14 1.25973101e-13 1.82615351e-13
 1.05276014e-05 8.51218902e-14 1.29925018e-13 1.88412260e-13
 1.05715681e-05 8.77508808e-14 1.33984823e-13 1.94369938e-13
 1.06155349e-05 9.04502767e-14 1.38155036e-13 2.00492220e-13
 1.06595017e-05 9.32216822e-14 1.42438226e-13 2.06783025e-13
 1.07034685e-05 9.60667320e-14 1.46837015e-13 2.13246347e-13
 1.07474353e-05 9.89870915e-14 1.51354072e-13 2.19886262e-13
 1.07914021e-05 1.01984458e-13 1.55992121e-13 2.26706926e-13
 1.08353688e-05 1.05060559e-13 1.60753936e-13 2.33712581e-13
 1.08793356e-05 1.08217156e-13 1.65642347e-13 2.40907551e-13
 1.09233024e-05 1.11456044e-13 1.70660236e-13 2.48296246e-13
 1.09672692e-05 1.14779048e-13 1.75810543e-13 2.55883164e-13
 1.10112360e-05 1.18188029e-13 1.81096261e-13 2.63672892e-13
 1.10552027e-05 1.21684883e-13 1.86520442e-13 2.71670107e-13
 1.10991695e-05 1.25271540e-13 1.92086196e-13 2.79879577e-13
 1.11431363e-05 1.28949964e-13 1.97796690e-13 2.88306163e-13
 1.11871031e-05 1.32722156e-13 2.03655152e-13 2.96954823e-13
 1.12310699e-05 1.36590154e-13 2.09664871e-13 3.05830609e-13
 1.12750366e-05 1.40556032e-13 2.15829196e-13 3.14938671e-13
 1.13190034e-05 1.44621902e-13 2.22151540e-13 3.24284259e-13
 1.13629702e-05 1.48789913e-13 2.28635379e-13 3.33872726e-13
 1.14069370e-05 1.53062253e-13 2.35284252e-13 3.43709523e-13
 1.14509038e-05 1.57441150e-13 2.42101766e-13 3.53800210e-13
 1.14948705e-05 1.61928871e-13 2.49091593e-13 3.64150451e-13
 1.15388373e-05 1.66527724e-13 2.56257473e-13 3.74766018e-13
 1.15828041e-05 1.71240055e-13 2.63603213e-13 3.85652792e-13
 1.16267709e-05 1.76068255e-13 2.71132692e-13 3.96816766e-13
 1.16707377e-05 1.81014755e-13 2.78849856e-13 4.08264047e-13
 1.17147044e-05 1.86082030e-13 2.86758728e-13 4.20000854e-13
 1.17586712e-05 1.91272597e-13 2.94863398e-13 4.32033526e-13
 1.18026380e-05 1.96589016e-13 3.03168033e-13 4.44368518e-13
 1.18466048e-05 2.02033895e-13 3.11676875e-13 4.57012407e-13
 1.18905716e-05 2.07609884e-13 3.20394241e-13 4.69971891e-13
 1.19345383e-05 2.13319679e-13 3.29324525e-13 4.83253793e-13
 1.19785051e-05 2.19166023e-13 3.38472200e-13 4.96865062e-13
 1.20224719e-05 2.25151707e-13 3.47841819e-13 5.10812776e-13
 1.20664387e-05 2.31279569e-13 3.57438015e-13 5.25104143e-13
 1.21104055e-05 2.37552493e-13 3.67265503e-13 5.39746501e-13
 1.21543723e-05 2.43973417e-13 3.77329080e-13 5.54747325e-13
 1.21983390e-05 2.50545324e-13 3.87633628e-13 5.70114225e-13
 1.22423058e-05 2.57271250e-13 3.98184116e-13 5.85854950e-13
 1.22862726e-05 2.64154281e-13 4.08985598e-13 6.01977390e-13
 1.23302394e-05 2.71197556e-13 4.20043217e-13 6.18489578e-13
 1.23742062e-05 2.78404265e-13 4.31362205e-13 6.35399689e-13
 1.24181729e-05 2.85777653e-13 4.42947883e-13 6.52716050e-13
 1.24621397e-05 2.93321018e-13 4.54805667e-13 6.70447134e-13
 1.25061065e-05 3.01037712e-13 4.66941064e-13 6.88601568e-13
 1.25500733e-05 3.08931143e-13 4.79359677e-13 7.07188131e-13
 1.25940401e-05 3.17004778e-13 4.92067204e-13 7.26215760e-13
 1.26380068e-05 3.25262135e-13 5.05069440e-13 7.45693551e-13
 1.26819736e-05 3.33706796e-13 5.18372280e-13 7.65630760e-13
 1.27259404e-05 3.42342398e-13 5.31981719e-13 7.86036808e-13
 1.27699072e-05 3.51172637e-13 5.45903853e-13 8.06921281e-13
 1.28138740e-05 3.60201272e-13 5.60144880e-13 8.28293936e-13
 1.28578407e-05 3.69432120e-13 5.74711105e-13 8.50164699e-13
 1.29018075e-05 3.78869061e-13 5.89608937e-13 8.72543670e-13
 1.29457743e-05 3.88516038e-13 6.04844894e-13 8.95441127e-13
 1.29897411e-05 3.98377057e-13 6.20425601e-13 9.18867526e-13
 1.30337079e-05 4.08456187e-13 6.36357795e-13 9.42833505e-13
 1.30776746e-05 4.18757564e-13 6.52648325e-13 9.67349886e-13
 1.31216414e-05 4.29285389e-13 6.69304153e-13 9.92427679e-13
 1.31656082e-05 4.40043930e-13 6.86332357e-13 1.01807808e-12
 1.32095750e-05 4.51037523e-13 7.03740130e-13 1.04431250e-12
 1.32535418e-05 4.62270571e-13 7.21534787e-13 1.07114250e-12
 1.32975085e-05 4.73747549e-13 7.39723759e-13 1.09857988e-12
 1.33414753e-05 4.85473000e-13 7.58314603e-13 1.12663664e-12
 1.33854421e-05 4.97451540e-13 7.77314995e-13 1.15532495e-12
 1.34294089e-05 5.09687857e-13 7.96732739e-13 1.18465723e-12
 1.34733757e-05 5.22186711e-13 8.16575766e-13 1.21464608e-12
 1.35173425e-05 5.34952936e-13 8.36852134e-13 1.24530434e-12
 1.35613092e-05 5.47991444e-13 8.57570033e-13 1.27664503e-12
 1.36052760e-05 5.61307219e-13 8.78737784e-13 1.30868143e-12
 1.36492428e-05 5.74905324e-13 9.00363842e-13 1.34142701e-12
 1.36932096e-05 5.88790901e-13 9.22456799e-13 1.37489550e-12
 1.37371764e-05 6.02969169e-13 9.45025384e-13 1.40910082e-12
 1.37811431e-05 6.17445428e-13 9.68078465e-13 1.44405717e-12
 1.38251099e-05 6.32225059e-13 9.91625053e-13 1.47977893e-12
 1.38690767e-05 6.47313525e-13 1.01567430e-12 1.51628078e-12
 1.39130435e-05 6.62716370e-13 1.04023550e-12 1.55357760e-12
 1.39570103e-05 6.78439226e-13 1.06531811e-12 1.59168452e-12
 1.40009770e-05 6.94487808e-13 1.09093172e-12 1.63061695e-12
 1.40449438e-05 7.10867916e-13 1.11708607e-12 1.67039053e-12
 1.40889106e-05 7.27585440e-13 1.14379106e-12 1.71102116e-12
 1.41328774e-05 7.44646357e-13 1.17105675e-12 1.75252501e-12
 1.41768442e-05 7.62056733e-13 1.19889336e-12 1.79491850e-12
 1.42208109e-05 7.79822726e-13 1.22731124e-12 1.83821833e-12
 1.42647777e-05 7.97950584e-13 1.25632094e-12 1.88244147e-12
 1.43087445e-05 8.16446650e-13 1.28593315e-12 1.92760518e-12
 1.43527113e-05 8.35317360e-13 1.31615874e-12 1.97372697e-12
 1.43966781e-05 8.54569244e-13 1.34700873e-12 2.02082467e-12
 1.44406448e-05 8.74208931e-13 1.37849432e-12 2.06891637e-12
 1.44846116e-05 8.94243145e-13 1.41062690e-12 2.11802046e-12
 1.45285784e-05 9.14678710e-13 1.44341800e-12 2.16815563e-12
 1.45725452e-05 9.35522551e-13 1.47687936e-12 2.21934088e-12
 1.46165120e-05 9.56781693e-13 1.51102287e-12 2.27159551e-12
 1.46604787e-05 9.78463262e-13 1.54586063e-12 2.32493911e-12
 1.47044455e-05 1.00057449e-12 1.58140491e-12 2.37939161e-12
 1.47484123e-05 1.02312272e-12 1.61766815e-12 2.43497324e-12
 1.47923791e-05 1.04611538e-12 1.65466302e-12 2.49170456e-12
 1.48363459e-05 1.06956003e-12 1.69240234e-12 2.54960647e-12
 1.48803127e-05 1.09346432e-12 1.73089916e-12 2.60870018e-12
 1.49242794e-05 1.11783604e-12 1.77016668e-12 2.66900724e-12
 1.49682462e-05 1.14268305e-12 1.81021836e-12 2.73054955e-12
 1.50122130e-05 1.16801334e-12 1.85106780e-12 2.79334935e-12
 1.50561798e-05 1.19383504e-12 1.89272885e-12 2.85742924e-12
 1.51001466e-05 1.22015635e-12 1.93521554e-12 2.92281216e-12
 1.51441133e-05 1.24698562e-12 1.97854212e-12 2.98952142e-12
 1.51880801e-05 1.27433131e-12 2.02272306e-12 3.05758070e-12
 1.52320469e-05 1.30220200e-12 2.06777303e-12 3.12701403e-12
 1.52760137e-05 1.33060637e-12 2.11370692e-12 3.19784584e-12
 1.53199805e-05 1.35955326e-12 2.16053985e-12 3.27010092e-12
 1.53639472e-05 1.38905162e-12 2.20828715e-12 3.34380446e-12
 1.54079140e-05 1.41911050e-12 2.25696438e-12 3.41898204e-12
 1.54518808e-05 1.44973911e-12 2.30658734e-12 3.49565963e-12
 1.54958476e-05 1.48094677e-12 2.35717205e-12 3.57386360e-12
 1.55398144e-05 1.51274295e-12 2.40873477e-12 3.65362074e-12
 1.55837811e-05 1.54513722e-12 2.46129199e-12 3.73495824e-12
 1.56277479e-05 1.57813932e-12 2.51486045e-12 3.81790371e-12
 1.56717147e-05 1.61175908e-12 2.56945713e-12 3.90248520e-12
 1.57156815e-05 1.64600652e-12 2.62509925e-12 3.98873117e-12
 1.57596483e-05 1.68089174e-12 2.68180429e-12 4.07667052e-12
 1.58036150e-05 1.71642503e-12 2.73958999e-12 4.16633259e-12
 1.58475818e-05 1.75261679e-12 2.79847432e-12 4.25774720e-12
 1.58915486e-05 1.78947758e-12 2.85847553e-12 4.35094457e-12
 1.59355154e-05 1.82701808e-12 2.91961212e-12 4.44595541e-12
 1.59794822e-05 1.86524915e-12 2.98190287e-12 4.54281091e-12
 1.60234489e-05 1.90418177e-12 3.04536683e-12 4.64154270e-12
 1.60674157e-05 1.94382708e-12 3.11002330e-12 4.74218292e-12
 1.61113825e-05 1.98419636e-12 3.17589188e-12 4.84476416e-12
 1.61553493e-05 2.02530107e-12 3.24299243e-12 4.94931954e-12
 1.61993161e-05 2.06715280e-12 3.31134511e-12 5.05588264e-12
 1.62432829e-05 2.10976330e-12 3.38097035e-12 5.16448758e-12
 1.62872496e-05 2.15314448e-12 3.45188889e-12 5.27516898e-12
 1.63312164e-05 2.19730842e-12 3.52412174e-12 5.38796197e-12
 1.63751832e-05 2.24226734e-12 3.59769022e-12 5.50290221e-12
 1.64191500e-05 2.28803364e-12 3.67261596e-12 5.62002589e-12
 1.64631168e-05 2.33461989e-12 3.74892087e-12 5.73936975e-12
 1.65070835e-05 2.38203881e-12 3.82662719e-12 5.86097107e-12
 1.65510503e-05 2.43030330e-12 3.90575745e-12 5.98486768e-12
 1.65950171e-05 2.47942642e-12 3.98633452e-12 6.11109799e-12
 1.66389839e-05 2.52942142e-12 4.06838157e-12 6.23970095e-12
 1.66829507e-05 2.58030172e-12 4.15192211e-12 6.37071611e-12
 1.67269174e-05 2.63208090e-12 4.23697996e-12 6.50418359e-12
 1.67708842e-05 2.68477274e-12 4.32357929e-12 6.64014411e-12
 1.68148510e-05 2.73839119e-12 4.41174457e-12 6.77863900e-12
 1.68588178e-05 2.79295038e-12 4.50150066e-12 6.91971017e-12
 1.69027846e-05 2.84846464e-12 4.59287272e-12 7.06340017e-12
 1.69467513e-05 2.90494847e-12 4.68588629e-12 7.20975216e-12
 1.69907181e-05 2.96241657e-12 4.78056723e-12 7.35880994e-12
 1.70346849e-05 3.02088382e-12 4.87694178e-12 7.51061795e-12
 1.70786517e-05 3.08036530e-12 4.97503653e-12 7.66522127e-12
 1.71226185e-05 3.14087630e-12 5.07487843e-12 7.82266565e-12
 1.71665852e-05 3.20243227e-12 5.17649482e-12 7.98299749e-12
 1.72105520e-05 3.26504890e-12 5.27991340e-12 8.14626389e-12
 1.72545188e-05 3.32874205e-12 5.38516223e-12 8.31251261e-12
 1.72984856e-05 3.39352780e-12 5.49226978e-12 8.48179211e-12
 1.73424524e-05 3.45942245e-12 5.60126489e-12 8.65415155e-12
 1.73864191e-05 3.52644247e-12 5.71217681e-12 8.82964080e-12
 1.74303859e-05 3.59460458e-12 5.82503516e-12 9.00831045e-12
 1.74743527e-05 3.66392569e-12 5.93986998e-12 9.19021184e-12
 1.75183195e-05 3.73442293e-12 6.05671171e-12 9.37539701e-12
 1.75622863e-05 3.80611365e-12 6.17559121e-12 9.56391877e-12
 1.76062531e-05 3.87901542e-12 6.29653973e-12 9.75583070e-12
 1.76502198e-05 3.95314604e-12 6.41958896e-12 9.95118712e-12
 1.76941866e-05 4.02852352e-12 6.54477102e-12 1.01500432e-11
 1.77381534e-05 4.10516611e-12 6.67211844e-12 1.03524547e-11
 1.77821202e-05 4.18309227e-12 6.80166421e-12 1.05584784e-11
 1.78260870e-05 4.26232073e-12 6.93344174e-12 1.07681719e-11
 1.78700537e-05 4.34287041e-12 7.06748490e-12 1.09815934e-11
 1.79140205e-05 4.42476050e-12 7.20382800e-12 1.11988021e-11
 1.79579873e-05 4.50801041e-12 7.34250580e-12 1.14198580e-11
 1.80019541e-05 4.59263981e-12 7.48355355e-12 1.16448219e-11
 1.80459209e-05 4.67866861e-12 7.62700694e-12 1.18737556e-11
 1.80898876e-05 4.76611695e-12 7.77290214e-12 1.21067216e-11
 1.81338544e-05 4.85500525e-12 7.92127580e-12 1.23437834e-11
 1.81778212e-05 4.94535415e-12 8.07216505e-12 1.25850054e-11
 1.82217880e-05 5.03718458e-12 8.22560752e-12 1.28304528e-11
 1.82657548e-05 5.13051770e-12 8.38164132e-12 1.30801918e-11
 1.83097215e-05 5.22537495e-12 8.54030508e-12 1.33342896e-11
 1.83536883e-05 5.32177802e-12 8.70163791e-12 1.35928141e-11
 1.83976551e-05 5.41974888e-12 8.86567945e-12 1.38558345e-11
 1.84416219e-05 5.51930976e-12 9.03246985e-12 1.41234207e-11
 1.84855887e-05 5.62048316e-12 9.20204980e-12 1.43956436e-11
 1.85295554e-05 5.72329187e-12 9.37446051e-12 1.46725753e-11
 1.85735222e-05 5.82775894e-12 9.54974371e-12 1.49542886e-11
 1.86174890e-05 5.93390771e-12 9.72794170e-12 1.52408576e-11
 1.86614558e-05 6.04176182e-12 9.90909732e-12 1.55323572e-11
 1.87054226e-05 6.15134516e-12 1.00932540e-11 1.58288636e-11
 1.87493894e-05 6.26268194e-12 1.02804556e-11 1.61304538e-11
 1.87933561e-05 6.37579666e-12 1.04707467e-11 1.64372059e-11
 1.88373229e-05 6.49071410e-12 1.06641724e-11 1.67491994e-11
 1.88812897e-05 6.60745935e-12 1.08607784e-11 1.70665144e-11
 1.89252565e-05 6.72605781e-12 1.10606109e-11 1.73892326e-11
 1.89692233e-05 6.84653518e-12 1.12637168e-11 1.77174364e-11
 1.90131900e-05 6.96891746e-12 1.14701436e-11 1.80512096e-11
 1.90571568e-05 7.09323096e-12 1.16799394e-11 1.83906371e-11
 1.91011236e-05 7.21950233e-12 1.18931527e-11 1.87358050e-11
 1.91450904e-05 7.34775851e-12 1.21098330e-11 1.90868006e-11
 1.91890572e-05 7.47802678e-12 1.23300302e-11 1.94437121e-11
 1.92330239e-05 7.61033474e-12 1.25537948e-11 1.98066294e-11
 1.92769907e-05 7.74471031e-12 1.27811781e-11 2.01756432e-11
 1.93209575e-05 7.88118176e-12 1.30122319e-11 2.05508458e-11
 1.93649243e-05 8.01977767e-12 1.32470089e-11 2.09323305e-11
 1.94088911e-05 8.16052698e-12 1.34855621e-11 2.13201919e-11
 1.94528578e-05 8.30345897e-12 1.37279454e-11 2.17145261e-11
 1.94968246e-05 8.44860325e-12 1.39742134e-11 2.21154303e-11
 1.95407914e-05 8.59598980e-12 1.42244214e-11 2.25230031e-11
 1.95847582e-05 8.74564894e-12 1.44786252e-11 2.29373444e-11
 1.96287250e-05 8.89761135e-12 1.47368815e-11 2.33585555e-11
 1.96726917e-05 9.05190807e-12 1.49992477e-11 2.37867391e-11
 1.97166585e-05 9.20857050e-12 1.52657819e-11 2.42219993e-11
 1.97606253e-05 9.36763041e-12 1.55365428e-11 2.46644415e-11
 1.98045921e-05 9.52911994e-12 1.58115900e-11 2.51141726e-11
 1.98485589e-05 9.69307162e-12 1.60909838e-11 2.55713010e-11
 1.98925256e-05 9.85951833e-12 1.63747852e-11 2.60359365e-11
 1.99364924e-05 1.00284934e-11 1.66630561e-11 2.65081903e-11
 1.99804592e-05 1.02000304e-11 1.69558589e-11 2.69881753e-11
 2.00244260e-05 1.03741634e-11 1.72532571e-11 2.74760059e-11
 2.00683928e-05 1.05509269e-11 1.75553148e-11 2.79717977e-11
 2.01123596e-05 1.07303558e-11 1.78620970e-11 2.84756684e-11
 2.01563263e-05 1.09124852e-11 1.81736693e-11 2.89877368e-11
 2.02002931e-05 1.10973509e-11 1.84900984e-11 2.95081235e-11
 2.02442599e-05 1.12849889e-11 1.88114517e-11 3.00369508e-11
 2.02882267e-05 1.14754356e-11 1.91377972e-11 3.05743425e-11
 2.03321935e-05 1.16687281e-11 1.94692043e-11 3.11204240e-11
 2.03761602e-05 1.18649035e-11 1.98057426e-11 3.16753227e-11
 2.04201270e-05 1.20639998e-11 2.01474831e-11 3.22391673e-11
 2.04640938e-05 1.22660550e-11 2.04944973e-11 3.28120885e-11
 2.05080606e-05 1.24711077e-11 2.08468578e-11 3.33942187e-11
 2.05520274e-05 1.26791971e-11 2.12046380e-11 3.39856918e-11
 2.05959941e-05 1.28903626e-11 2.15679122e-11 3.45866439e-11
 2.06399609e-05 1.31046441e-11 2.19367557e-11 3.51972126e-11
 2.06839277e-05 1.33220822e-11 2.23112446e-11 3.58175374e-11
 2.07278945e-05 1.35427176e-11 2.26914560e-11 3.64477598e-11
 2.07718613e-05 1.37665917e-11 2.30774679e-11 3.70880231e-11
 2.08158280e-05 1.39937463e-11 2.34693593e-11 3.77384723e-11
 2.08597948e-05 1.42242236e-11 2.38672101e-11 3.83992546e-11
 2.09037616e-05 1.44580663e-11 2.42711013e-11 3.90705190e-11
 2.09477284e-05 1.46953178e-11 2.46811147e-11 3.97524165e-11
 2.09916952e-05 1.49360217e-11 2.50973332e-11 4.04451002e-11
 2.10356619e-05 1.51802222e-11 2.55198407e-11 4.11487251e-11
 2.10796287e-05 1.54279640e-11 2.59487221e-11 4.18634481e-11
 2.11235955e-05 1.56792923e-11 2.63840634e-11 4.25894286e-11
 2.11675623e-05 1.59342529e-11 2.68259516e-11 4.33268276e-11
 2.12115291e-05 1.61928918e-11 2.72744746e-11 4.40758087e-11
 2.12554958e-05 1.64552559e-11 2.77297215e-11 4.48365372e-11
 2.12994626e-05 1.67213924e-11 2.81917826e-11 4.56091809e-11
 2.13434294e-05 1.69913491e-11 2.86607491e-11 4.63939097e-11
 2.13873962e-05 1.72651742e-11 2.91367132e-11 4.71908957e-11
 2.14313630e-05 1.75429167e-11 2.96197686e-11 4.80003133e-11
 2.14753298e-05 1.78246258e-11 3.01100096e-11 4.88223392e-11
 2.15192965e-05 1.81103516e-11 3.06075322e-11 4.96571523e-11
 2.15632633e-05 1.84001445e-11 3.11124330e-11 5.05049339e-11
 2.16072301e-05 1.86940556e-11 3.16248102e-11 5.13658678e-11
 2.16511969e-05 1.89921364e-11 3.21447630e-11 5.22401400e-11
 2.16951637e-05 1.92944392e-11 3.26723916e-11 5.31279391e-11
 2.17391304e-05 1.96010166e-11 3.32077977e-11 5.40294561e-11
 2.17830972e-05 1.99119219e-11 3.37510840e-11 5.49448844e-11
 2.18270640e-05 2.02272092e-11 3.43023546e-11 5.58744200e-11
 2.18710308e-05 2.05469329e-11 3.48617147e-11 5.68182616e-11
 2.19149976e-05 2.08711481e-11 3.54292707e-11 5.77766101e-11
 2.19589643e-05 2.11999104e-11 3.60051305e-11 5.87496694e-11
 2.20029311e-05 2.15332762e-11 3.65894031e-11 5.97376459e-11
 2.20468979e-05 2.18713025e-11 3.71821988e-11 6.07407487e-11
 2.20908647e-05 2.22140466e-11 3.77836292e-11 6.17591895e-11
 2.21348315e-05 2.25615669e-11 3.83938072e-11 6.27931828e-11
 2.21787982e-05 2.29139221e-11 3.90128473e-11 6.38429461e-11
 2.22227650e-05 2.32711717e-11 3.96408649e-11 6.49086995e-11
 2.22667318e-05 2.36333756e-11 4.02779771e-11 6.59906659e-11
 2.23106986e-05 2.40005947e-11 4.09243023e-11 6.70890712e-11
 2.23546654e-05 2.43728903e-11 4.15799602e-11 6.82041443e-11
 2.23986321e-05 2.47503245e-11 4.22450721e-11 6.93361168e-11
 2.24425989e-05 2.51329600e-11 4.29197604e-11 7.04852235e-11
 2.24865657e-05 2.55208602e-11 4.36041493e-11 7.16517023e-11
 2.25305325e-05 2.59140892e-11 4.42983642e-11 7.28357938e-11
 2.25744993e-05 2.63127116e-11 4.50025321e-11 7.40377421e-11
 2.26184660e-05 2.67167931e-11 4.57167815e-11 7.52577944e-11
 2.26624328e-05 2.71263997e-11 4.64412423e-11 7.64962007e-11
 2.27063996e-05 2.75415983e-11 4.71760459e-11 7.77532147e-11
 2.27503664e-05 2.79624565e-11 4.79213254e-11 7.90290931e-11
 2.27943332e-05 2.83890426e-11 4.86772153e-11 8.03240960e-11
 2.28383000e-05 2.88214256e-11 4.94438518e-11 8.16384867e-11
 2.28822667e-05 2.92596753e-11 5.02213725e-11 8.29725320e-11
 2.29262335e-05 2.97038623e-11 5.10099168e-11 8.43265022e-11
 2.29702003e-05 3.01540577e-11 5.18096256e-11 8.57006709e-11
 2.30141671e-05 3.06103337e-11 5.26206414e-11 8.70953153e-11
 2.30581339e-05 3.10727629e-11 5.34431085e-11 8.85107160e-11
 2.31021006e-05 3.15414190e-11 5.42771728e-11 8.99471576e-11
 2.31460674e-05 3.20163763e-11 5.51229817e-11 9.14049278e-11
 2.31900342e-05 3.24977098e-11 5.59806848e-11 9.28843184e-11
 2.32340010e-05 3.29854956e-11 5.68504328e-11 9.43856247e-11
 2.32779678e-05 3.34798104e-11 5.77323787e-11 9.59091459e-11
 2.33219345e-05 3.39807316e-11 5.86266768e-11 9.74551850e-11
 2.33659013e-05 3.44883376e-11 5.95334836e-11 9.90240488e-11
 2.34098681e-05 3.50027076e-11 6.04529571e-11 1.00616048e-10
 2.34538349e-05 3.55239215e-11 6.13852573e-11 1.02231498e-10
 2.34978017e-05 3.60520603e-11 6.23305458e-11 1.03870716e-10
 2.35417684e-05 3.65872056e-11 6.32889865e-11 1.05534026e-10
 2.35857352e-05 3.71294399e-11 6.42607446e-11 1.07221755e-10
 2.36297020e-05 3.76788466e-11 6.52459878e-11 1.08934234e-10
 2.36736688e-05 3.82355101e-11 6.62448852e-11 1.10671797e-10
 2.37176356e-05 3.87995155e-11 6.72576081e-11 1.12434785e-10
 2.37616023e-05 3.93709487e-11 6.82843299e-11 1.14223542e-10
 2.38055691e-05 3.99498969e-11 6.93252256e-11 1.16038415e-10
 2.38495359e-05 4.05364477e-11 7.03804725e-11 1.17879758e-10
 2.38935027e-05 4.11306901e-11 7.14502499e-11 1.19747927e-10
 2.39374695e-05 4.17327136e-11 7.25347390e-11 1.21643285e-10
 2.39814362e-05 4.23426088e-11 7.36341231e-11 1.23566197e-10
 2.40254030e-05 4.29604674e-11 7.47485878e-11 1.25517034e-10
 2.40693698e-05 4.35863817e-11 7.58783206e-11 1.27496172e-10
 2.41133366e-05 4.42204454e-11 7.70235112e-11 1.29503992e-10
 2.41573034e-05 4.48627528e-11 7.81843514e-11 1.31540878e-10
 2.42012702e-05 4.55133992e-11 7.93610352e-11 1.33607222e-10
 2.42452369e-05 4.61724812e-11 8.05537590e-11 1.35703416e-10
 2.42892037e-05 4.68400959e-11 8.17627211e-11 1.37829863e-10
 2.43331705e-05 4.75163419e-11 8.29881223e-11 1.39986966e-10
 2.43771373e-05 4.82013186e-11 8.42301655e-11 1.42175137e-10
 2.44211041e-05 4.88951262e-11 8.54890561e-11 1.44394790e-10
 2.44650708e-05 4.95978663e-11 8.67650017e-11 1.46646345e-10
 2.45090376e-05 5.03096414e-11 8.80582122e-11 1.48930230e-10
 2.45530044e-05 5.10305549e-11 8.93689000e-11 1.51246876e-10
 2.45969712e-05 5.17607115e-11 9.06972797e-11 1.53596718e-10
 2.46409380e-05 5.25002169e-11 9.20435686e-11 1.55980200e-10
 2.46849047e-05 5.32491776e-11 9.34079863e-11 1.58397769e-10
 2.47288715e-05 5.40077017e-11 9.47907548e-11 1.60849879e-10
 2.47728383e-05 5.47758979e-11 9.61920988e-11 1.63336989e-10
 2.48168051e-05 5.55538765e-11 9.76122452e-11 1.65859565e-10
 2.48607719e-05 5.63417484e-11 9.90514240e-11 1.68418076e-10
 2.49047386e-05 5.71396259e-11 1.00509867e-10 1.71013000e-10
 2.49487054e-05 5.79476226e-11 1.01987810e-10 1.73644820e-10
 2.49926722e-05 5.87658530e-11 1.03485489e-10 1.76314024e-10
 2.50366390e-05 5.95944328e-11 1.05003145e-10 1.79021108e-10
 2.50806058e-05 6.04334789e-11 1.06541021e-10 1.81766573e-10
 2.51245725e-05 6.12831094e-11 1.08099363e-10 1.84550926e-10
 2.51685393e-05 6.21434436e-11 1.09678418e-10 1.87374682e-10
 2.52125061e-05 6.30146020e-11 1.11278439e-10 1.90238361e-10
 2.52564729e-05 6.38967063e-11 1.12899678e-10 1.93142490e-10
 2.53004397e-05 6.47898794e-11 1.14542392e-10 1.96087603e-10
 2.53444064e-05 6.56942455e-11 1.16206842e-10 1.99074239e-10
 2.53883732e-05 6.66099300e-11 1.17893290e-10 2.02102947e-10
 2.54323400e-05 6.75370596e-11 1.19602000e-10 2.05174279e-10
 2.54763068e-05 6.84757623e-11 1.21333243e-10 2.08288798e-10
 2.55202736e-05 6.94261672e-11 1.23087288e-10 2.11447070e-10
 2.55642404e-05 7.03884049e-11 1.24864411e-10 2.14649671e-10
 2.56082071e-05 7.13626073e-11 1.26664888e-10 2.17897184e-10
 2.56521739e-05 7.23489075e-11 1.28489001e-10 2.21190198e-10
 2.56961407e-05 7.33474400e-11 1.30337034e-10 2.24529310e-10
 2.57401075e-05 7.43583407e-11 1.32209272e-10 2.27915124e-10
 2.57840743e-05 7.53817466e-11 1.34106007e-10 2.31348254e-10
 2.58280410e-05 7.64177965e-11 1.36027531e-10 2.34829317e-10
 2.58720078e-05 7.74666301e-11 1.37974141e-10 2.38358943e-10
 2.59159746e-05 7.85283890e-11 1.39946136e-10 2.41937766e-10
 2.59599414e-05 7.96032157e-11 1.41943820e-10 2.45566429e-10
 2.60039082e-05 8.06912545e-11 1.43967500e-10 2.49245585e-10
 2.60478749e-05 8.17926510e-11 1.46017485e-10 2.52975893e-10
 2.60918417e-05 8.29075521e-11 1.48094088e-10 2.56758020e-10
 2.61358085e-05 8.40361064e-11 1.50197627e-10 2.60592643e-10
 2.61797753e-05 8.51784639e-11 1.52328421e-10 2.64480447e-10
 2.62237421e-05 8.63347759e-11 1.54486794e-10 2.68422125e-10
 2.62677088e-05 8.75051955e-11 1.56673075e-10 2.72418378e-10
 2.63116756e-05 8.86898771e-11 1.58887593e-10 2.76469918e-10
 2.63556424e-05 8.98889766e-11 1.61130683e-10 2.80577464e-10
 2.63996092e-05 9.11026517e-11 1.63402685e-10 2.84741744e-10
 2.64435760e-05 9.23310614e-11 1.65703939e-10 2.88963497e-10
 2.64875427e-05 9.35743662e-11 1.68034792e-10 2.93243470e-10
 2.65315095e-05 9.48327286e-11 1.70395593e-10 2.97582418e-10
 2.65754763e-05 9.61063122e-11 1.72786697e-10 3.01981107e-10
 2.66194431e-05 9.73952825e-11 1.75208459e-10 3.06440314e-10
 2.66634099e-05 9.86998065e-11 1.77661242e-10 3.10960822e-10
 2.67073766e-05 1.00020053e-10 1.80145412e-10 3.15543428e-10
 2.67513434e-05 1.01356192e-10 1.82661336e-10 3.20188934e-10
 2.67953102e-05 1.02708396e-10 1.85209389e-10 3.24898158e-10
 2.68392770e-05 1.04076839e-10 1.87789948e-10 3.29671923e-10
 2.68832438e-05 1.05461695e-10 1.90403395e-10 3.34511064e-10
 2.69272106e-05 1.06863143e-10 1.93050115e-10 3.39416429e-10
 2.69711773e-05 1.08281360e-10 1.95730499e-10 3.44388873e-10
 2.70151441e-05 1.09716528e-10 1.98444940e-10 3.49429263e-10
 2.70591109e-05 1.11168829e-10 2.01193839e-10 3.54538477e-10
 2.71030777e-05 1.12638447e-10 2.03977596e-10 3.59717404e-10
 2.71470445e-05 1.14125567e-10 2.06796620e-10 3.64966945e-10
 2.71910112e-05 1.15630378e-10 2.09651323e-10 3.70288010e-10
 2.72349780e-05 1.17153069e-10 2.12542121e-10 3.75681522e-10
 2.72789448e-05 1.18693832e-10 2.15469434e-10 3.81148416e-10
 2.73229116e-05 1.20252860e-10 2.18433690e-10 3.86689637e-10
 2.73668784e-05 1.21830347e-10 2.21435316e-10 3.92306142e-10
 2.74108451e-05 1.23426491e-10 2.24474749e-10 3.97998903e-10
 2.74548119e-05 1.25041492e-10 2.27552428e-10 4.03768899e-10
 2.74987787e-05 1.26675549e-10 2.30668797e-10 4.09617127e-10
 2.75427455e-05 1.28328865e-10 2.33824306e-10 4.15544591e-10
 2.75867123e-05 1.30001646e-10 2.37019408e-10 4.21552312e-10
 2.76306790e-05 1.31694098e-10 2.40254564e-10 4.27641320e-10
 2.76746458e-05 1.33406429e-10 2.43530235e-10 4.33812661e-10
 2.77186126e-05 1.35138852e-10 2.46846893e-10 4.40067393e-10
 2.77625794e-05 1.36891577e-10 2.50205011e-10 4.46406586e-10
 2.78065462e-05 1.38664820e-10 2.53605069e-10 4.52831325e-10
 2.78505129e-05 1.40458799e-10 2.57047551e-10 4.59342708e-10
 2.78944797e-05 1.42273731e-10 2.60532946e-10 4.65941846e-10
 2.79384465e-05 1.44109839e-10 2.64061751e-10 4.72629866e-10
 2.79824133e-05 1.45967345e-10 2.67634465e-10 4.79407906e-10
 2.80263801e-05 1.47846474e-10 2.71251596e-10 4.86277121e-10
 2.80703468e-05 1.49747455e-10 2.74913653e-10 4.93238679e-10
 2.81143136e-05 1.51670516e-10 2.78621155e-10 5.00293764e-10
 2.81582804e-05 1.53615891e-10 2.82374624e-10 5.07443572e-10
 2.82022472e-05 1.55583812e-10 2.86174588e-10 5.14689318e-10
 2.82462140e-05 1.57574516e-10 2.90021581e-10 5.22032227e-10
 2.82901808e-05 1.59588242e-10 2.93916144e-10 5.29473545e-10
 2.83341475e-05 1.61625231e-10 2.97858821e-10 5.37014530e-10
 2.83781143e-05 1.63685726e-10 3.01850165e-10 5.44656456e-10
 2.84220811e-05 1.65769972e-10 3.05890733e-10 5.52400615e-10
 2.84660479e-05 1.67878218e-10 3.09981088e-10 5.60248312e-10
 2.85100147e-05 1.70010713e-10 3.14121801e-10 5.68200871e-10
 2.85539814e-05 1.72167710e-10 3.18313447e-10 5.76259632e-10
 2.85979482e-05 1.74349465e-10 3.22556608e-10 5.84425951e-10
 2.86419150e-05 1.76556234e-10 3.26851874e-10 5.92701202e-10
 2.86858818e-05 1.78788277e-10 3.31199837e-10 6.01086776e-10
 2.87298486e-05 1.81045857e-10 3.35601101e-10 6.09584079e-10
 2.87738153e-05 1.83329239e-10 3.40056271e-10 6.18194539e-10
 2.88177821e-05 1.85638691e-10 3.44565963e-10 6.26919599e-10
 2.88617489e-05 1.87974481e-10 3.49130798e-10 6.35760721e-10
 2.89057157e-05 1.90336882e-10 3.53751403e-10 6.44719384e-10
 2.89496825e-05 1.92726170e-10 3.58428412e-10 6.53797088e-10
 2.89936492e-05 1.95142621e-10 3.63162467e-10 6.62995349e-10
 2.90376160e-05 1.97586518e-10 3.67954215e-10 6.72315705e-10
 2.90815828e-05 2.00058141e-10 3.72804313e-10 6.81759711e-10
 2.91255496e-05 2.02557777e-10 3.77713421e-10 6.91328942e-10
 2.91695164e-05 2.05085714e-10 3.82682209e-10 7.01024994e-10
 2.92134831e-05 2.07642243e-10 3.87711355e-10 7.10849481e-10
 2.92574499e-05 2.10227658e-10 3.92801540e-10 7.20804039e-10
 2.93014167e-05 2.12842256e-10 3.97953458e-10 7.30890324e-10
 2.93453835e-05 2.15486335e-10 4.03167806e-10 7.41110013e-10
 2.93893503e-05 2.18160198e-10 4.08445290e-10 7.51464803e-10
 2.94333170e-05 2.20864149e-10 4.13786625e-10 7.61956414e-10
 2.94772838e-05 2.23598498e-10 4.19192531e-10 7.72586586e-10
 2.95212506e-05 2.26363553e-10 4.24663739e-10 7.83357083e-10
 2.95652174e-05 2.29159630e-10 4.30200984e-10 7.94269688e-10
 2.96091842e-05 2.31987044e-10 4.35805011e-10 8.05326210e-10
 2.96531510e-05 2.34846115e-10 4.41476575e-10 8.16528479e-10
 2.96971177e-05 2.37737166e-10 4.47216435e-10 8.27878347e-10
 2.97410845e-05 2.40660522e-10 4.53025362e-10 8.39377691e-10
 2.97850513e-05 2.43616512e-10 4.58904132e-10 8.51028411e-10
 2.98290181e-05 2.46605468e-10 4.64853531e-10 8.62832432e-10
 2.98729849e-05 2.49627724e-10 4.70874354e-10 8.74791701e-10
 2.99169516e-05 2.52683618e-10 4.76967404e-10 8.86908192e-10
 2.99609184e-05 2.55773493e-10 4.83133491e-10 8.99183902e-10
 3.00048852e-05 2.58897691e-10 4.89373437e-10 9.11620855e-10
 3.00488520e-05 2.62056560e-10 4.95688070e-10 9.24221098e-10
 3.00928188e-05 2.65250451e-10 5.02078228e-10 9.36986707e-10
 3.01367855e-05 2.68479719e-10 5.08544758e-10 9.49919781e-10
 3.01807523e-05 2.71744720e-10 5.15088516e-10 9.63022448e-10
 3.02247191e-05 2.75045815e-10 5.21710367e-10 9.76296862e-10
 3.02686859e-05 2.78383368e-10 5.28411185e-10 9.89745205e-10
 3.03126527e-05 2.81757747e-10 5.35191855e-10 1.00336968e-09
 3.03566194e-05 2.85169322e-10 5.42053269e-10 1.01717254e-09
 3.04005862e-05 2.88618468e-10 5.48996330e-10 1.03115603e-09
 3.04445530e-05 2.92105562e-10 5.56021951e-10 1.04532245e-09
 3.04885198e-05 2.95630986e-10 5.63131055e-10 1.05967413e-09
 3.05324866e-05 2.99195125e-10 5.70324573e-10 1.07421342e-09
 3.05764533e-05 3.02798366e-10 5.77603448e-10 1.08894270e-09
 3.06204201e-05 3.06441102e-10 5.84968632e-10 1.10386438e-09
 3.06643869e-05 3.10123729e-10 5.92421087e-10 1.11898090e-09
 3.07083537e-05 3.13846646e-10 5.99961787e-10 1.13429474e-09
 3.07523205e-05 3.17610255e-10 6.07591714e-10 1.14980841e-09
 3.07962872e-05 3.21414963e-10 6.15311863e-10 1.16552444e-09
 3.08402540e-05 3.25261182e-10 6.23123237e-10 1.18144539e-09
 3.08842208e-05 3.29149325e-10 6.31026853e-10 1.19757388e-09
 3.09281876e-05 3.33079810e-10 6.39023736e-10 1.21391254e-09
 3.09721544e-05 3.37053059e-10 6.47114923e-10 1.23046403e-09
 3.10161212e-05 3.41069499e-10 6.55301462e-10 1.24723106e-09
 3.10600879e-05 3.45129558e-10 6.63584413e-10 1.26421637e-09
 3.11040547e-05 3.49233672e-10 6.71964846e-10 1.28142272e-09
 3.11480215e-05 3.53382276e-10 6.80443844e-10 1.29885292e-09
 3.11919883e-05 3.57575814e-10 6.89022501e-10 1.31650982e-09
 3.12359551e-05 3.61814732e-10 6.97701921e-10 1.33439630e-09
 3.12799218e-05 3.66099478e-10 7.06483223e-10 1.35251526e-09
 3.13238886e-05 3.70430508e-10 7.15367535e-10 1.37086968e-09
 3.13678554e-05 3.74808279e-10 7.24356000e-10 1.38946252e-09
 3.14118222e-05 3.79233255e-10 7.33449770e-10 1.40829683e-09
 3.14557890e-05 3.83705902e-10 7.42650011e-10 1.42737567e-09
 3.14997557e-05 3.88226690e-10 7.51957902e-10 1.44670215e-09
 3.15437225e-05 3.92796096e-10 7.61374634e-10 1.46627942e-09
 3.15876893e-05 3.97414600e-10 7.70901411e-10 1.48611066e-09
 3.16316561e-05 4.02082684e-10 7.80539450e-10 1.50619909e-09
 3.16756229e-05 4.06800839e-10 7.90289979e-10 1.52654799e-09
 3.17195896e-05 4.11569557e-10 8.00154243e-10 1.54716068e-09
 3.17635564e-05 4.16389336e-10 8.10133496e-10 1.56804049e-09
 3.18075232e-05 4.21260677e-10 8.20229010e-10 1.58919084e-09
 3.18514900e-05 4.26184089e-10 8.30442066e-10 1.61061515e-09
 3.18954568e-05 4.31160081e-10 8.40773962e-10 1.63231692e-09
 3.19394235e-05 4.36189171e-10 8.51226009e-10 1.65429967e-09
 3.19833903e-05 4.41271879e-10 8.61799531e-10 1.67656697e-09
 3.20273571e-05 4.46408731e-10 8.72495867e-10 1.69912246e-09
 3.20713239e-05 4.51600257e-10 8.83316372e-10 1.72196978e-09
 3.21152907e-05 4.56846992e-10 8.94262412e-10 1.74511267e-09
 3.21592574e-05 4.62149477e-10 9.05335370e-10 1.76855487e-09
 3.22032242e-05 4.67508257e-10 9.16536643e-10 1.79230020e-09
 3.22471910e-05 4.72923881e-10 9.27867644e-10 1.81635253e-09
 3.22911578e-05 4.78396905e-10 9.39329800e-10 1.84071575e-09
 3.23351246e-05 4.83927889e-10 9.50924553e-10 1.86539383e-09
 3.23790914e-05 4.89517399e-10 9.62653362e-10 1.89039079e-09
 3.24230581e-05 4.95166004e-10 9.74517700e-10 1.91571067e-09
 3.24670249e-05 5.00874281e-10 9.86519056e-10 1.94135761e-09
 3.25109917e-05 5.06642809e-10 9.98658937e-10 1.96733576e-09
 3.25549585e-05 5.12472176e-10 1.01093886e-09 1.99364936e-09
 3.25989253e-05 5.18362973e-10 1.02336037e-09 2.02030267e-09
 3.26428920e-05 5.24315796e-10 1.03592502e-09 2.04730003e-09
 3.26868588e-05 5.30331248e-10 1.04863437e-09 2.07464583e-09
 3.27308256e-05 5.36409938e-10 1.06149002e-09 2.10234452e-09
 3.27747924e-05 5.42552477e-10 1.07449358e-09 2.13040060e-09
 3.28187592e-05 5.48759485e-10 1.08764665e-09 2.15881864e-09
 3.28627259e-05 5.55031587e-10 1.10095089e-09 2.18760325e-09
 3.29066927e-05 5.61369412e-10 1.11440795e-09 2.21675911e-09
 3.29506595e-05 5.67773597e-10 1.12801949e-09 2.24629098e-09
 3.29946263e-05 5.74244783e-10 1.14178723e-09 2.27620364e-09
 3.30385931e-05 5.80783618e-10 1.15571286e-09 2.30650199e-09
 3.30825598e-05 5.87390755e-10 1.16979812e-09 2.33719093e-09
 3.31265266e-05 5.94066854e-10 1.18404475e-09 2.36827547e-09
 3.31704934e-05 6.00812579e-10 1.19845452e-09 2.39976067e-09
 3.32144602e-05 6.07628602e-10 1.21302922e-09 2.43165166e-09
 3.32584270e-05 6.14515601e-10 1.22777064e-09 2.46395363e-09
 3.33023937e-05 6.21474258e-10 1.24268062e-09 2.49667184e-09
 3.33463605e-05 6.28505264e-10 1.25776100e-09 2.52981162e-09
 3.33903273e-05 6.35609315e-10 1.27301363e-09 2.56337837e-09
 3.34342941e-05 6.42787113e-10 1.28844041e-09 2.59737757e-09
 3.34782609e-05 6.50039366e-10 1.30404323e-09 2.63181476e-09
 3.35222277e-05 6.57366790e-10 1.31982402e-09 2.66669555e-09
 3.35661944e-05 6.64770105e-10 1.33578472e-09 2.70202563e-09
 3.36101612e-05 6.72250041e-10 1.35192731e-09 2.73781078e-09
 3.36541280e-05 6.79807332e-10 1.36825375e-09 2.77405682e-09
 3.36980948e-05 6.87442718e-10 1.38476607e-09 2.81076969e-09
 3.37420616e-05 6.95156948e-10 1.40146629e-09 2.84795536e-09
 3.37860283e-05 7.02950776e-10 1.41835647e-09 2.88561993e-09
 3.38299951e-05 7.10824964e-10 1.43543867e-09 2.92376954e-09
 3.38739619e-05 7.18780281e-10 1.45271499e-09 2.96241043e-09
 3.39179287e-05 7.26817501e-10 1.47018755e-09 3.00154892e-09
 3.39618955e-05 7.34937407e-10 1.48785848e-09 3.04119141e-09
 3.40058622e-05 7.43140788e-10 1.50572996e-09 3.08134439e-09
 3.40498290e-05 7.51428441e-10 1.52380417e-09 3.12201443e-09
 3.40937958e-05 7.59801169e-10 1.54208332e-09 3.16320820e-09
 3.41377626e-05 7.68259783e-10 1.56056964e-09 3.20493244e-09
 3.41817294e-05 7.76805101e-10 1.57926540e-09 3.24719399e-09
 3.42256961e-05 7.85437950e-10 1.59817287e-09 3.28999978e-09
 3.42696629e-05 7.94159161e-10 1.61729436e-09 3.33335684e-09
 3.43136297e-05 8.02969575e-10 1.63663220e-09 3.37727227e-09
 3.43575965e-05 8.11870041e-10 1.65618875e-09 3.42175329e-09
 3.44015633e-05 8.20861414e-10 1.67596639e-09 3.46680721e-09
 3.44455300e-05 8.29944557e-10 1.69596754e-09 3.51244142e-09
 3.44894968e-05 8.39120342e-10 1.71619461e-09 3.55866344e-09
 3.45334636e-05 8.48389648e-10 1.73665009e-09 3.60548086e-09
 3.45774304e-05 8.57753360e-10 1.75733644e-09 3.65290139e-09
 3.46213972e-05 8.67212375e-10 1.77825618e-09 3.70093283e-09
 3.46653639e-05 8.76767596e-10 1.79941186e-09 3.74958311e-09
 3.47093307e-05 8.86419932e-10 1.82080604e-09 3.79886024e-09
 3.47532975e-05 8.96170303e-10 1.84244132e-09 3.84877234e-09
 3.47972643e-05 9.06019637e-10 1.86432033e-09 3.89932765e-09
 3.48412311e-05 9.15968870e-10 1.88644570e-09 3.95053452e-09
 3.48851979e-05 9.26018945e-10 1.90882013e-09 4.00240141e-09
 3.49291646e-05 9.36170816e-10 1.93144632e-09 4.05493689e-09
 3.49731314e-05 9.46425443e-10 1.95432701e-09 4.10814965e-09
 3.50170982e-05 9.56783796e-10 1.97746498e-09 4.16204849e-09
 3.50610650e-05 9.67246853e-10 2.00086301e-09 4.21664234e-09
 3.51050318e-05 9.77815603e-10 2.02452394e-09 4.27194025e-09
 3.51489985e-05 9.88491041e-10 2.04845063e-09 4.32795137e-09
 3.51929653e-05 9.99274172e-10 2.07264596e-09 4.38468502e-09
 3.52369321e-05 1.01016601e-09 2.09711287e-09 4.44215059e-09
 3.52808989e-05 1.02116758e-09 2.12185429e-09 4.50035764e-09
 3.53248657e-05 1.03227991e-09 2.14687322e-09 4.55931585e-09
 3.53688324e-05 1.04350405e-09 2.17217267e-09 4.61903502e-09
 3.54127992e-05 1.05484104e-09 2.19775569e-09 4.67952509e-09
 3.54567660e-05 1.06629194e-09 2.22362537e-09 4.74079613e-09
 3.55007328e-05 1.07785783e-09 2.24978482e-09 4.80285837e-09
 3.55446996e-05 1.08953979e-09 2.27623719e-09 4.86572215e-09
 3.55886663e-05 1.10133890e-09 2.30298567e-09 4.92939797e-09
 3.56326331e-05 1.11325626e-09 2.33003347e-09 4.99389646e-09
 3.56765999e-05 1.12529298e-09 2.35738386e-09 5.05922841e-09
 3.57205667e-05 1.13745018e-09 2.38504011e-09 5.12540474e-09
 3.57645335e-05 1.14972899e-09 2.41300555e-09 5.19243655e-09
 3.58085002e-05 1.16213055e-09 2.44128355e-09 5.26033506e-09
 3.58524670e-05 1.17465600e-09 2.46987749e-09 5.32911166e-09
 3.58964338e-05 1.18730651e-09 2.49879083e-09 5.39877789e-09
 3.59404006e-05 1.20008324e-09 2.52802702e-09 5.46934545e-09
 3.59843674e-05 1.21298737e-09 2.55758957e-09 5.54082622e-09
 3.60283341e-05 1.22602010e-09 2.58748204e-09 5.61323221e-09
 3.60723009e-05 1.23918262e-09 2.61770801e-09 5.68657562e-09
 3.61162677e-05 1.25247615e-09 2.64827111e-09 5.76086882e-09
 3.61602345e-05 1.26590191e-09 2.67917499e-09 5.83612433e-09
 3.62042013e-05 1.27946114e-09 2.71042337e-09 5.91235486e-09
 3.62481681e-05 1.29315507e-09 2.74201999e-09 5.98957329e-09
 3.62921348e-05 1.30698496e-09 2.77396864e-09 6.06779270e-09
 3.63361016e-05 1.32095209e-09 2.80627314e-09 6.14702631e-09
 3.63800684e-05 1.33505772e-09 2.83893736e-09 6.22728756e-09
 3.64240352e-05 1.34930315e-09 2.87196522e-09 6.30859006e-09
 3.64680020e-05 1.36368969e-09 2.90536066e-09 6.39094762e-09
 3.65119687e-05 1.37821863e-09 2.93912769e-09 6.47437422e-09
 3.65559355e-05 1.39289131e-09 2.97327034e-09 6.55888407e-09
 3.65999023e-05 1.40770906e-09 3.00779270e-09 6.64449156e-09
 3.66438691e-05 1.42267323e-09 3.04269890e-09 6.73121127e-09
 3.66878359e-05 1.43778519e-09 3.07799311e-09 6.81905800e-09
 3.67318026e-05 1.45304630e-09 3.11367956e-09 6.90804676e-09
 3.67757694e-05 1.46845794e-09 3.14976251e-09 6.99819275e-09
 3.68197362e-05 1.48402153e-09 3.18624628e-09 7.08951142e-09
 3.68637030e-05 1.49973845e-09 3.22313522e-09 7.18201840e-09
 3.69076698e-05 1.51561014e-09 3.26043374e-09 7.27572956e-09
 3.69516365e-05 1.53163804e-09 3.29814631e-09 7.37066099e-09
 3.69956033e-05 1.54782358e-09 3.33627742e-09 7.46682900e-09
 3.70395701e-05 1.56416823e-09 3.37483164e-09 7.56425015e-09
 3.70835369e-05 1.58067346e-09 3.41381356e-09 7.66294121e-09
 3.71275037e-05 1.59734077e-09 3.45322785e-09 7.76291921e-09
 3.71714704e-05 1.61417164e-09 3.49307921e-09 7.86420140e-09
 3.72154372e-05 1.63116759e-09 3.53337239e-09 7.96680530e-09
 3.72594040e-05 1.64833015e-09 3.57411222e-09 8.07074865e-09
 3.73033708e-05 1.66566086e-09 3.61530355e-09 8.17604946e-09
 3.73473376e-05 1.68316127e-09 3.65695131e-09 8.28272600e-09
 3.73913043e-05 1.70083295e-09 3.69906046e-09 8.39079680e-09
 3.74352711e-05 1.71867749e-09 3.74163602e-09 8.50028063e-09
 3.74792379e-05 1.73669647e-09 3.78468310e-09 8.61119657e-09
 3.75232047e-05 1.75489151e-09 3.82820681e-09 8.72356393e-09
 3.75671715e-05 1.77326424e-09 3.87221236e-09 8.83740234e-09
 3.76111383e-05 1.79181628e-09 3.91670500e-09 8.95273167e-09
 3.76551050e-05 1.81054930e-09 3.96169004e-09 9.06957210e-09
 3.76990718e-05 1.82946496e-09 4.00717284e-09 9.18794411e-09
 3.77430386e-05 1.84856495e-09 4.05315884e-09 9.30786843e-09
 3.77870054e-05 1.86785096e-09 4.09965353e-09 9.42936615e-09
 3.78309722e-05 1.88732472e-09 4.14666245e-09 9.55245862e-09
 3.78749389e-05 1.90698793e-09 4.19419121e-09 9.67716752e-09
 3.79189057e-05 1.92684236e-09 4.24224550e-09 9.80351482e-09
 3.79628725e-05 1.94688976e-09 4.29083103e-09 9.93152284e-09
 3.80068393e-05 1.96713190e-09 4.33995362e-09 1.00612142e-08
 3.80508061e-05 1.98757057e-09 4.38961912e-09 1.01926119e-08
 3.80947728e-05 2.00820759e-09 4.43983347e-09 1.03257391e-08
 3.81387396e-05 2.02904478e-09 4.49060266e-09 1.04606196e-08
 3.81827064e-05 2.05008397e-09 4.54193275e-09 1.05972773e-08
 3.82266732e-05 2.07132701e-09 4.59382987e-09 1.07357365e-08
 3.82706400e-05 2.09277580e-09 4.64630022e-09 1.08760219e-08
 3.83146067e-05 2.11443220e-09 4.69935006e-09 1.10181585e-08
 3.83585735e-05 2.13629813e-09 4.75298572e-09 1.11621718e-08
 3.84025403e-05 2.15837550e-09 4.80721363e-09 1.13080876e-08
 3.84465071e-05 2.18066627e-09 4.86204024e-09 1.14559319e-08
 3.84904739e-05 2.20317238e-09 4.91747212e-09 1.16057314e-08
 3.85344406e-05 2.22589581e-09 4.97351588e-09 1.17575130e-08
 3.85784074e-05 2.24883856e-09 5.03017823e-09 1.19113040e-08
 3.86223742e-05 2.27200262e-09 5.08746593e-09 1.20671321e-08
 3.86663410e-05 2.29539004e-09 5.14538583e-09 1.22250256e-08
 3.87103078e-05 2.31900285e-09 5.20394486e-09 1.23850129e-08
 3.87542745e-05 2.34284312e-09 5.26315002e-09 1.25471231e-08
 3.87982413e-05 2.36691294e-09 5.32300839e-09 1.27113856e-08
 3.88422081e-05 2.39121439e-09 5.38352713e-09 1.28778302e-08
 3.88861749e-05 2.41574961e-09 5.44471347e-09 1.30464873e-08
 3.89301417e-05 2.44052073e-09 5.50657475e-09 1.32173876e-08
 3.89741085e-05 2.46552990e-09 5.56911836e-09 1.33905623e-08
 3.90180752e-05 2.49077932e-09 5.63235179e-09 1.35660432e-08
 3.90620420e-05 2.51627116e-09 5.69628261e-09 1.37438622e-08
 3.91060088e-05 2.54200765e-09 5.76091847e-09 1.39240522e-08
 3.91499756e-05 2.56799102e-09 5.82626713e-09 1.41066463e-08
 3.91939424e-05 2.59422353e-09 5.89233640e-09 1.42916779e-08
 3.92379091e-05 2.62070746e-09 5.95913421e-09 1.44791814e-08
 3.92818759e-05 2.64744509e-09 6.02666856e-09 1.46691913e-08
 3.93258427e-05 2.67443875e-09 6.09494755e-09 1.48617428e-08
 3.93698095e-05 2.70169077e-09 6.16397937e-09 1.50568717e-08
 3.94137763e-05 2.72920351e-09 6.23377230e-09 1.52546141e-08
 3.94577430e-05 2.75697935e-09 6.30433471e-09 1.54550069e-08
 3.95017098e-05 2.78502069e-09 6.37567507e-09 1.56580874e-08
 3.95456766e-05 2.81332995e-09 6.44780195e-09 1.58638936e-08
 3.95896434e-05 2.84190958e-09 6.52072402e-09 1.60724639e-08
 3.96336102e-05 2.87076203e-09 6.59445002e-09 1.62838374e-08
 3.96775769e-05 2.89988980e-09 6.66898882e-09 1.64980539e-08
 3.97215437e-05 2.92929539e-09 6.74434939e-09 1.67151535e-08
 3.97655105e-05 2.95898134e-09 6.82054077e-09 1.69351774e-08
 3.98094773e-05 2.98895019e-09 6.89757215e-09 1.71581668e-08
 3.98534441e-05 3.01920453e-09 6.97545278e-09 1.73841642e-08
 3.98974108e-05 3.04974696e-09 7.05419204e-09 1.76132122e-08
 3.99413776e-05 3.08058010e-09 7.13379942e-09 1.78453544e-08
 3.99853444e-05 3.11170659e-09 7.21428450e-09 1.80806349e-08
 4.00293112e-05 3.14312911e-09 7.29565698e-09 1.83190986e-08
 4.00732780e-05 3.17485034e-09 7.37792667e-09 1.85607910e-08
 4.01172447e-05 3.20687302e-09 7.46110349e-09 1.88057584e-08
 4.01612115e-05 3.23919987e-09 7.54519749e-09 1.90540477e-08
 4.02051783e-05 3.27183366e-09 7.63021879e-09 1.93057067e-08
 4.02491451e-05 3.30477720e-09 7.71617768e-09 1.95607837e-08
 4.02931119e-05 3.33803328e-09 7.80308454e-09 1.98193280e-08
 4.03370787e-05 3.37160477e-09 7.89094986e-09 2.00813895e-08
 4.03810454e-05 3.40549451e-09 7.97978428e-09 2.03470190e-08
 4.04250122e-05 3.43970540e-09 8.06959852e-09 2.06162680e-08
 4.04689790e-05 3.47424037e-09 8.16040347e-09 2.08891888e-08
 4.05129458e-05 3.50910235e-09 8.25221012e-09 2.11658348e-08
 4.05569126e-05 3.54429433e-09 8.34502958e-09 2.14462598e-08
 4.06008793e-05 3.57981928e-09 8.43887310e-09 2.17305188e-08
 4.06448461e-05 3.61568024e-09 8.53375206e-09 2.20186674e-08
 4.06888129e-05 3.65188027e-09 8.62967796e-09 2.23107624e-08
 4.07327797e-05 3.68842243e-09 8.72666245e-09 2.26068612e-08
 4.07767465e-05 3.72530983e-09 8.82471730e-09 2.29070223e-08
 4.08207132e-05 3.76254561e-09 8.92385442e-09 2.32113050e-08
 4.08646800e-05 3.80013293e-09 9.02408586e-09 2.35197696e-08
 4.09086468e-05 3.83807498e-09 9.12542381e-09 2.38324774e-08
 4.09526136e-05 3.87637498e-09 9.22788059e-09 2.41494908e-08
 4.09965804e-05 3.91503617e-09 9.33146868e-09 2.44708728e-08
 4.10405471e-05 3.95406183e-09 9.43620070e-09 2.47966879e-08
 4.10845139e-05 3.99345528e-09 9.54208940e-09 2.51270012e-08
 4.11284807e-05 4.03321983e-09 9.64914769e-09 2.54618792e-08
 4.11724475e-05 4.07335886e-09 9.75738865e-09 2.58013893e-08
 4.12164143e-05 4.11387577e-09 9.86682548e-09 2.61456000e-08
 4.12603810e-05 4.15477397e-09 9.97747154e-09 2.64945810e-08
 4.13043478e-05 4.19605694e-09 1.00893404e-08 2.68484029e-08
 4.13483146e-05 4.23772814e-09 1.02024456e-08 2.72071377e-08
 4.13922814e-05 4.27979111e-09 1.03168012e-08 2.75708584e-08
 4.14362482e-05 4.32224939e-09 1.04324210e-08 2.79396394e-08
 4.14802149e-05 4.36510657e-09 1.05493192e-08 2.83135561e-08
 4.15241817e-05 4.40836626e-09 1.06675103e-08 2.86926852e-08
 4.15681485e-05 4.45203210e-09 1.07870086e-08 2.90771047e-08
 4.16121153e-05 4.49610779e-09 1.09078288e-08 2.94668938e-08
 4.16560821e-05 4.54059702e-09 1.10299859e-08 2.98621332e-08
 4.17000489e-05 4.58550354e-09 1.11534947e-08 3.02629046e-08
 4.17440156e-05 4.63083114e-09 1.12783705e-08 3.06692914e-08
 4.17879824e-05 4.67658363e-09 1.14046287e-08 3.10813781e-08
 4.18319492e-05 4.72276486e-09 1.15322847e-08 3.14992508e-08
 4.18759160e-05 4.76937870e-09 1.16613545e-08 3.19229969e-08
 4.19198828e-05 4.81642908e-09 1.17918537e-08 3.23527052e-08
 4.19638495e-05 4.86391995e-09 1.19237986e-08 3.27884663e-08
 4.20078163e-05 4.91185529e-09 1.20572055e-08 3.32303719e-08
 4.20517831e-05 4.96023914e-09 1.21920908e-08 3.36785155e-08
 4.20957499e-05 5.00907554e-09 1.23284713e-08 3.41329920e-08
 4.21397167e-05 5.05836860e-09 1.24663637e-08 3.45938981e-08
 4.21836834e-05 5.10812246e-09 1.26057852e-08 3.50613320e-08
 4.22276502e-05 5.15834127e-09 1.27467532e-08 3.55353935e-08
 4.22716170e-05 5.20902926e-09 1.28892849e-08 3.60161841e-08
 4.23155838e-05 5.26019066e-09 1.30333983e-08 3.65038072e-08
 4.23595506e-05 5.31182976e-09 1.31791111e-08 3.69983678e-08
 4.24035173e-05 5.36395088e-09 1.33264414e-08 3.74999726e-08
 4.24474841e-05 5.41655840e-09 1.34754077e-08 3.80087303e-08
 4.24914509e-05 5.46965669e-09 1.36260285e-08 3.85247512e-08
 4.25354177e-05 5.52325022e-09 1.37783225e-08 3.90481479e-08
 4.25793845e-05 5.57734345e-09 1.39323087e-08 3.95790345e-08
 4.26233512e-05 5.63194092e-09 1.40880065e-08 4.01175273e-08
 4.26673180e-05 5.68704718e-09 1.42454351e-08 4.06637445e-08
 4.27112848e-05 5.74266683e-09 1.44046144e-08 4.12178064e-08
 4.27552516e-05 5.79880453e-09 1.45655642e-08 4.17798352e-08
 4.27992184e-05 5.85546495e-09 1.47283047e-08 4.23499556e-08
 4.28431851e-05 5.91265284e-09 1.48928563e-08 4.29282939e-08
 4.28871519e-05 5.97037295e-09 1.50592397e-08 4.35149792e-08
 4.29311187e-05 6.02863011e-09 1.52274757e-08 4.41101423e-08
 4.29750855e-05 6.08742917e-09 1.53975856e-08 4.47139166e-08
 4.30190523e-05 6.14677504e-09 1.55695906e-08 4.53264378e-08
 4.30630191e-05 6.20667267e-09 1.57435126e-08 4.59478439e-08
 4.31069858e-05 6.26712704e-09 1.59193734e-08 4.65782753e-08
 4.31509526e-05 6.32814319e-09 1.60971951e-08 4.72178749e-08
 4.31949194e-05 6.38972621e-09 1.62770004e-08 4.78667881e-08
 4.32388862e-05 6.45188122e-09 1.64588118e-08 4.85251630e-08
 4.32828530e-05 6.51461340e-09 1.66426524e-08 4.91931500e-08
 4.33268197e-05 6.57792798e-09 1.68285455e-08 4.98709025e-08
 4.33707865e-05 6.64183021e-09 1.70165146e-08 5.05585764e-08
 4.34147533e-05 6.70632542e-09 1.72065837e-08 5.12563305e-08
 4.34587201e-05 6.77141898e-09 1.73987768e-08 5.19643264e-08
 4.35026869e-05 6.83711629e-09 1.75931184e-08 5.26827285e-08
 4.35466536e-05 6.90342282e-09 1.77896333e-08 5.34117042e-08
 4.35906204e-05 6.97034409e-09 1.79883464e-08 5.41514240e-08
 4.36345872e-05 7.03788565e-09 1.81892831e-08 5.49020612e-08
 4.36785540e-05 7.10605312e-09 1.83924691e-08 5.56637926e-08
 4.37225208e-05 7.17485217e-09 1.85979304e-08 5.64367977e-08
 4.37664875e-05 7.24428850e-09 1.88056931e-08 5.72212598e-08
 4.38104543e-05 7.31436789e-09 1.90157840e-08 5.80173651e-08
 4.38544211e-05 7.38509616e-09 1.92282300e-08 5.88253034e-08
 4.38983879e-05 7.45647918e-09 1.94430584e-08 5.96452678e-08
 4.39423547e-05 7.52852288e-09 1.96602967e-08 6.04774549e-08
 4.39863214e-05 7.60123324e-09 1.98799728e-08 6.13220653e-08
 4.40302882e-05 7.67461629e-09 2.01021152e-08 6.21793027e-08
 4.40742550e-05 7.74867812e-09 2.03267524e-08 6.30493749e-08
 4.41182218e-05 7.82342489e-09 2.05539133e-08 6.39324935e-08
 4.41621886e-05 7.89886278e-09 2.07836275e-08 6.48288738e-08
 4.42061553e-05 7.97499806e-09 2.10159245e-08 6.57387353e-08
 4.42501221e-05 8.05183705e-09 2.12508345e-08 6.66623014e-08
 4.42940889e-05 8.12938611e-09 2.14883879e-08 6.75997999e-08
 4.43380557e-05 8.20765169e-09 2.17286155e-08 6.85514625e-08
 4.43820225e-05 8.28664026e-09 2.19715486e-08 6.95175255e-08
 4.44259893e-05 8.36635838e-09 2.22172187e-08 7.04982294e-08
 4.44699560e-05 8.44681265e-09 2.24656580e-08 7.14938193e-08
 4.45139228e-05 8.52800975e-09 2.27168986e-08 7.25045451e-08
 4.45578896e-05 8.60995641e-09 2.29709736e-08 7.35306610e-08
 4.46018564e-05 8.69265941e-09 2.32279160e-08 7.45724263e-08
 4.46458232e-05 8.77612562e-09 2.34877595e-08 7.56301053e-08
 4.46897899e-05 8.86036195e-09 2.37505382e-08 7.67039668e-08
 4.47337567e-05 8.94537537e-09 2.40162866e-08 7.77942852e-08
 4.47777235e-05 9.03117294e-09 2.42850394e-08 7.89013400e-08
 4.48216903e-05 9.11776177e-09 2.45568322e-08 8.00254160e-08
 4.48656571e-05 9.20514902e-09 2.48317007e-08 8.11668034e-08
 4.49096238e-05 9.29334193e-09 2.51096811e-08 8.23257980e-08
 4.49535906e-05 9.38234782e-09 2.53908101e-08 8.35027013e-08
 4.49975574e-05 9.47217406e-09 2.56751250e-08 8.46978207e-08
 4.50415242e-05 9.56282808e-09 2.59626632e-08 8.59114693e-08
 4.50854910e-05 9.65431740e-09 2.62534631e-08 8.71439666e-08
 4.51294577e-05 9.74664959e-09 2.65475631e-08 8.83956380e-08
 4.51734245e-05 9.83983231e-09 2.68450023e-08 8.96668153e-08
 4.52173913e-05 9.93387326e-09 2.71458204e-08 9.09578370e-08
 4.52613581e-05 1.00287803e-08 2.74500573e-08 9.22690480e-08
 4.53053249e-05 1.01245611e-08 2.77577538e-08 9.36007999e-08
 4.53492916e-05 1.02212238e-08 2.80689509e-08 9.49534514e-08
 4.53932584e-05 1.03187764e-08 2.83836902e-08 9.63273682e-08
 4.54372252e-05 1.04172268e-08 2.87020139e-08 9.77229232e-08
 4.54811920e-05 1.05165834e-08 2.90239648e-08 9.91404966e-08
 4.55251588e-05 1.06168542e-08 2.93495861e-08 1.00580476e-07
 4.55691255e-05 1.07180476e-08 2.96789215e-08 1.02043258e-07
 4.56130923e-05 1.08201720e-08 3.00120156e-08 1.03529245e-07
 4.56570591e-05 1.09232359e-08 3.03489131e-08 1.05038849e-07
 4.57010259e-05 1.10272477e-08 3.06896597e-08 1.06572490e-07
 4.57449927e-05 1.11322162e-08 3.10343015e-08 1.08130596e-07
 4.57889595e-05 1.12381499e-08 3.13828851e-08 1.09713603e-07
 4.58329262e-05 1.13450577e-08 3.17354579e-08 1.11321958e-07
 4.58768930e-05 1.14529485e-08 3.20920677e-08 1.12956115e-07
 4.59208598e-05 1.15618312e-08 3.24527632e-08 1.14616538e-07
 4.59648266e-05 1.16717147e-08 3.28175934e-08 1.16303701e-07
 4.60087934e-05 1.17826083e-08 3.31866083e-08 1.18018087e-07
 4.60527601e-05 1.18945210e-08 3.35598582e-08 1.19760188e-07
 4.60967269e-05 1.20074623e-08 3.39373942e-08 1.21530508e-07
 4.61406937e-05 1.21214414e-08 3.43192682e-08 1.23329560e-07
 4.61846605e-05 1.22364677e-08 3.47055326e-08 1.25157869e-07
 4.62286273e-05 1.23525509e-08 3.50962405e-08 1.27015969e-07
 4.62725940e-05 1.24697006e-08 3.54914458e-08 1.28904406e-07
 4.63165608e-05 1.25879264e-08 3.58912030e-08 1.30823738e-07
 4.63605276e-05 1.27072383e-08 3.62955673e-08 1.32774534e-07
 4.64044944e-05 1.28276460e-08 3.67045948e-08 1.34757374e-07
 4.64484612e-05 1.29491595e-08 3.71183421e-08 1.36772853e-07
 4.64924279e-05 1.30717890e-08 3.75368667e-08 1.38821574e-07
 4.65363947e-05 1.31955447e-08 3.79602268e-08 1.40904157e-07
 4.65803615e-05 1.33204367e-08 3.83884815e-08 1.43021234e-07
 4.66243283e-05 1.34464756e-08 3.88216904e-08 1.45173448e-07
 4.66682951e-05 1.35736716e-08 3.92599141e-08 1.47361460e-07
 4.67122618e-05 1.37020355e-08 3.97032141e-08 1.49585940e-07
 4.67562286e-05 1.38315778e-08 4.01516524e-08 1.51847578e-07
 4.68001954e-05 1.39623093e-08 4.06052920e-08 1.54147073e-07
 4.68441622e-05 1.40942409e-08 4.10641969e-08 1.56485144e-07
 4.68881290e-05 1.42273835e-08 4.15284316e-08 1.58862522e-07
 4.69320957e-05 1.43617483e-08 4.19980618e-08 1.61279955e-07
 4.69760625e-05 1.44973463e-08 4.24731538e-08 1.63738209e-07
 4.70200293e-05 1.46341889e-08 4.29537750e-08 1.66238065e-07
 4.70639961e-05 1.47722874e-08 4.34399936e-08 1.68780320e-07
 4.71079629e-05 1.49116534e-08 4.39318787e-08 1.71365790e-07
 4.71519297e-05 1.50522983e-08 4.44295004e-08 1.73995308e-07
 4.71958964e-05 1.51942340e-08 4.49329297e-08 1.76669728e-07
 4.72398632e-05 1.53374722e-08 4.54422385e-08 1.79389919e-07
 4.72838300e-05 1.54820249e-08 4.59574997e-08 1.82156772e-07
 4.73277968e-05 1.56279040e-08 4.64787873e-08 1.84971195e-07
 4.73717636e-05 1.57751218e-08 4.70061762e-08 1.87834121e-07
 4.74157303e-05 1.59236905e-08 4.75397423e-08 1.90746499e-07
 4.74596971e-05 1.60736225e-08 4.80795625e-08 1.93709301e-07
 4.75036639e-05 1.62249303e-08 4.86257149e-08 1.96723523e-07
 4.75476307e-05 1.63776264e-08 4.91782785e-08 1.99790179e-07
 4.75915975e-05 1.65317237e-08 4.97373334e-08 2.02910311e-07
 4.76355642e-05 1.66872350e-08 5.03029609e-08 2.06084981e-07
 4.76795310e-05 1.68441732e-08 5.08752433e-08 2.09315276e-07
 4.77234978e-05 1.70025515e-08 5.14542641e-08 2.12602310e-07
 4.77674646e-05 1.71623831e-08 5.20401079e-08 2.15947219e-07
 4.78114314e-05 1.73236813e-08 5.26328604e-08 2.19351167e-07
 4.78553981e-05 1.74864596e-08 5.32326086e-08 2.22815345e-07
 4.78993649e-05 1.76507315e-08 5.38394406e-08 2.26340972e-07
 4.79433317e-05 1.78165110e-08 5.44534458e-08 2.29929295e-07
 4.79872985e-05 1.79838117e-08 5.50747147e-08 2.33581587e-07
 4.80312653e-05 1.81526477e-08 5.57033393e-08 2.37299156e-07
 4.80752320e-05 1.83230330e-08 5.63394126e-08 2.41083337e-07
 4.81191988e-05 1.84949821e-08 5.69830289e-08 2.44935497e-07
 4.81631656e-05 1.86685092e-08 5.76342841e-08 2.48857036e-07
 4.82071324e-05 1.88436289e-08 5.82932751e-08 2.52849387e-07
 4.82510992e-05 1.90203558e-08 5.89601003e-08 2.56914016e-07
 4.82950660e-05 1.91987049e-08 5.96348595e-08 2.61052426e-07
 4.83390327e-05 1.93786909e-08 6.03176539e-08 2.65266153e-07
 4.83829995e-05 1.95603290e-08 6.10085860e-08 2.69556773e-07
 4.84269663e-05 1.97436345e-08 6.17077597e-08 2.73925897e-07
 4.84709331e-05 1.99286227e-08 6.24152806e-08 2.78375177e-07
 4.85148999e-05 2.01153092e-08 6.31312556e-08 2.82906304e-07
 4.85588666e-05 2.03037096e-08 6.38557931e-08 2.87521011e-07
 4.86028334e-05 2.04938397e-08 6.45890032e-08 2.92221072e-07
 4.86468002e-05 2.06857156e-08 6.53309972e-08 2.97008305e-07
 4.86907670e-05 2.08793534e-08 6.60818884e-08 3.01884572e-07
 4.87347338e-05 2.10747693e-08 6.68417914e-08 3.06851783e-07
 4.87787005e-05 2.12719798e-08 6.76108225e-08 3.11911892e-07
 4.88226673e-05 2.14710015e-08 6.83890997e-08 3.17066904e-07
 4.88666341e-05 2.16718511e-08 6.91767427e-08 3.22318874e-07
 4.89106009e-05 2.18745457e-08 6.99738728e-08 3.27669906e-07
 4.89545677e-05 2.20791022e-08 7.07806130e-08 3.33122158e-07
 4.89985344e-05 2.22855379e-08 7.15970883e-08 3.38677845e-07
 4.90425012e-05 2.24938702e-08 7.24234252e-08 3.44339232e-07
 4.90864680e-05 2.27041167e-08 7.32597523e-08 3.50108647e-07
 4.91304348e-05 2.29162952e-08 7.41061997e-08 3.55988474e-07
 4.91744016e-05 2.31304235e-08 7.49628996e-08 3.61981158e-07
 4.92183683e-05 2.33465198e-08 7.58299861e-08 3.68089210e-07
 4.92623351e-05 2.35646023e-08 7.67075953e-08 3.74315201e-07
 4.93063019e-05 2.37846895e-08 7.75958649e-08 3.80661770e-07
 4.93502687e-05 2.40068000e-08 7.84949350e-08 3.87131625e-07
 4.93942355e-05 2.42309526e-08 7.94049476e-08 3.93727545e-07
 4.94382022e-05 2.44571663e-08 8.03260467e-08 4.00452379e-07
 4.94821690e-05 2.46854603e-08 8.12583784e-08 4.07309054e-07
 4.95261358e-05 2.49158538e-08 8.22020910e-08 4.14300569e-07
 4.95701026e-05 2.51483665e-08 8.31573350e-08 4.21430008e-07
 4.96140694e-05 2.53830182e-08 8.41242628e-08 4.28700532e-07
 4.96580362e-05 2.56198286e-08 8.51030295e-08 4.36115388e-07
 4.97020029e-05 2.58588179e-08 8.60937920e-08 4.43677910e-07
 4.97459697e-05 2.61000065e-08 8.70967100e-08 4.51391520e-07
 4.97899365e-05 2.63434148e-08 8.81119450e-08 4.59259733e-07
 4.98339033e-05 2.65890636e-08 8.91396613e-08 4.67286159e-07
 4.98778701e-05 2.68369737e-08 9.01800255e-08 4.75474504e-07
 4.99218368e-05 2.70871664e-08 9.12332066e-08 4.83828578e-07
 4.99658036e-05 2.73396628e-08 9.22993761e-08 4.92352291e-07
 5.00097704e-05 2.75944846e-08 9.33787082e-08 5.01049665e-07
 5.00537372e-05 2.78516535e-08 9.44713795e-08 5.09924828e-07
 5.00977040e-05 2.81111914e-08 9.55775693e-08 5.18982025e-07
 5.01416707e-05 2.83731204e-08 9.66974595e-08 5.28225617e-07
 5.01856375e-05 2.86374631e-08 9.78312350e-08 5.37660088e-07
 5.02296043e-05 2.89042420e-08 9.89790831e-08 5.47290048e-07
 5.02735711e-05 2.91734798e-08 1.00141194e-07 5.57120233e-07
 5.03175379e-05 2.94451998e-08 1.01317761e-07 5.67155517e-07
 5.03615046e-05 2.97194250e-08 1.02508980e-07 5.77400908e-07
 5.04054714e-05 2.99961791e-08 1.03715050e-07 5.87861559e-07
 5.04494382e-05 3.02754858e-08 1.04936174e-07 5.98542769e-07
 5.04934050e-05 3.05573690e-08 1.06172555e-07 6.09449990e-07
 5.05373718e-05 3.08418530e-08 1.07424402e-07 6.20588828e-07
 5.05813385e-05 3.11289622e-08 1.08691927e-07 6.31965055e-07
 5.06253053e-05 3.14187212e-08 1.09975344e-07 6.43584609e-07
 5.06692721e-05 3.17111550e-08 1.11274871e-07 6.55453599e-07
 5.07132389e-05 3.20062888e-08 1.12590729e-07 6.67578316e-07
 5.07572057e-05 3.23041480e-08 1.13923142e-07 6.79965234e-07
 5.08011724e-05 3.26047583e-08 1.15272338e-07 6.92621020e-07
 5.08451392e-05 3.29081456e-08 1.16638549e-07 7.05552536e-07
 5.08891060e-05 3.32143360e-08 1.18022009e-07 7.18766850e-07
 5.09330728e-05 3.35233561e-08 1.19422958e-07 7.32271242e-07
 5.09770396e-05 3.38352325e-08 1.20841638e-07 7.46073211e-07
 5.10210064e-05 3.41499922e-08 1.22278293e-07 7.60180480e-07
 5.10649731e-05 3.44676624e-08 1.23733175e-07 7.74601008e-07
 5.11089399e-05 3.47882707e-08 1.25206537e-07 7.89342997e-07
 5.11529067e-05 3.51118449e-08 1.26698637e-07 8.04414898e-07
 5.11968735e-05 3.54384129e-08 1.28209736e-07 8.19825424e-07
 5.12408403e-05 3.57680032e-08 1.29740100e-07 8.35583553e-07
 5.12848070e-05 3.61006443e-08 1.31289998e-07 8.51698547e-07
 5.13287738e-05 3.64363652e-08 1.32859706e-07 8.68179952e-07
 5.13727406e-05 3.67751950e-08 1.34449501e-07 8.85037614e-07
 5.14167074e-05 3.71171634e-08 1.36059666e-07 9.02281691e-07
 5.14606742e-05 3.74622999e-08 1.37690487e-07 9.19922657e-07
 5.15046409e-05 3.78106347e-08 1.39342258e-07 9.37971324e-07
 5.15486077e-05 3.81621983e-08 1.41015275e-07 9.56438845e-07
 5.15925745e-05 3.85170212e-08 1.42709837e-07 9.75336732e-07
 5.16365413e-05 3.88751345e-08 1.44426252e-07 9.94676866e-07
 5.16805081e-05 3.92365695e-08 1.46164830e-07 1.01447151e-06
 5.17244748e-05 3.96013578e-08 1.47925886e-07 1.03473334e-06
 5.17684416e-05 3.99695313e-08 1.49709741e-07 1.05547543e-06
 5.18124084e-05 4.03411224e-08 1.51516721e-07 1.07671128e-06
 5.18563752e-05 4.07161635e-08 1.53347157e-07 1.09845486e-06
 5.19003420e-05 4.10946876e-08 1.55201386e-07 1.12072057e-06
 5.19443087e-05 4.14767280e-08 1.57079748e-07 1.14352332e-06
 5.19882755e-05 4.18623182e-08 1.58982591e-07 1.16687849e-06
 5.20322423e-05 4.22514921e-08 1.60910268e-07 1.19080201e-06
 5.20762091e-05 4.26442841e-08 1.62863138e-07 1.21531033e-06
 5.21201759e-05 4.30407287e-08 1.64841565e-07 1.24042045e-06
 5.21641426e-05 4.34408609e-08 1.66845919e-07 1.26614997e-06
 5.22081094e-05 4.38447159e-08 1.68876576e-07 1.29251708e-06
 5.22520762e-05 4.42523296e-08 1.70933919e-07 1.31954062e-06
 5.22960430e-05 4.46637378e-08 1.73018337e-07 1.34724005e-06
 5.23400098e-05 4.50789771e-08 1.75130224e-07 1.37563555e-06
 5.23839766e-05 4.54980841e-08 1.77269982e-07 1.40474796e-06
 5.24279433e-05 4.59210962e-08 1.79438020e-07 1.43459889e-06
 5.24719101e-05 4.63480506e-08 1.81634751e-07 1.46521071e-06
 5.25158769e-05 4.67789854e-08 1.83860599e-07 1.49660658e-06
 5.25598437e-05 4.72139389e-08 1.86115991e-07 1.52881049e-06
 5.26038105e-05 4.76529497e-08 1.88401363e-07 1.56184730e-06
 5.26477772e-05 4.80960569e-08 1.90717158e-07 1.59574276e-06
 5.26917440e-05 4.85433001e-08 1.93063827e-07 1.63052358e-06
 5.27357108e-05 4.89947190e-08 1.95441828e-07 1.66621742e-06
 5.27796776e-05 4.94503541e-08 1.97851625e-07 1.70285298e-06
 5.28236444e-05 4.99102460e-08 2.00293693e-07 1.74046002e-06
 5.28676111e-05 5.03744357e-08 2.02768513e-07 1.77906939e-06
 5.29115779e-05 5.08429650e-08 2.05276574e-07 1.81871311e-06
 5.29555447e-05 5.13158757e-08 2.07818374e-07 1.85942441e-06
 5.29995115e-05 5.17932103e-08 2.10394418e-07 1.90123777e-06
 5.30434783e-05 5.22750116e-08 2.13005223e-07 1.94418900e-06
 5.30874450e-05 5.27613229e-08 2.15651310e-07 1.98831526e-06
 5.31314118e-05 5.32521879e-08 2.18333212e-07 2.03365516e-06
 5.31753786e-05 5.37476508e-08 2.21051470e-07 2.08024879e-06
 5.32193454e-05 5.42477564e-08 2.23806636e-07 2.12813783e-06
 5.32633122e-05 5.47525495e-08 2.26599269e-07 2.17736556e-06
 5.33072789e-05 5.52620759e-08 2.29429938e-07 2.22797702e-06
 5.33512457e-05 5.57763816e-08 2.32299224e-07 2.28001898e-06
 5.33952125e-05 5.62955131e-08 2.35207715e-07 2.33354013e-06
 5.34391793e-05 5.68195175e-08 2.38156011e-07 2.38859108e-06
 5.34831461e-05 5.73484421e-08 2.41144722e-07 2.44522452e-06
 5.35271128e-05 5.78823350e-08 2.44174468e-07 2.50349526e-06
 5.35710796e-05 5.84212448e-08 2.47245881e-07 2.56346037e-06
 5.36150464e-05 5.89652203e-08 2.50359603e-07 2.62517927e-06
 5.36590132e-05 5.95143111e-08 2.53516288e-07 2.68871384e-06
 5.37029800e-05 6.00685672e-08 2.56716600e-07 2.75412856e-06
 5.37469468e-05 6.06280392e-08 2.59961217e-07 2.82149061e-06
 5.37909135e-05 6.11927781e-08 2.63250826e-07 2.89087000e-06
 5.38348803e-05 6.17628356e-08 2.66586128e-07 2.96233973e-06
 5.38788471e-05 6.23382638e-08 2.69967837e-07 3.03597596e-06
 5.39228139e-05 6.29191154e-08 2.73396678e-07 3.11185809e-06
 5.39667807e-05 6.35054436e-08 2.76873390e-07 3.19006900e-06
 5.40107474e-05 6.40973023e-08 2.80398723e-07 3.27069517e-06
 5.40547142e-05 6.46947458e-08 2.83973444e-07 3.35382691e-06
 5.40986810e-05 6.52978292e-08 2.87598331e-07 3.43955854e-06
 5.41426478e-05 6.59066078e-08 2.91274177e-07 3.52798856e-06
 5.41866146e-05 6.65211380e-08 2.95001788e-07 3.61921992e-06
 5.42305813e-05 6.71414762e-08 2.98781987e-07 3.71336023e-06
 5.42745481e-05 6.77676799e-08 3.02615609e-07 3.81052200e-06
 5.43185149e-05 6.83998070e-08 3.06503505e-07 3.91082292e-06
 5.43624817e-05 6.90379161e-08 3.10446543e-07 4.01438609e-06
 5.44064485e-05 6.96820661e-08 3.14445605e-07 4.12134038e-06
 5.44504152e-05 7.03323171e-08 3.18501589e-07 4.23182070e-06
 5.44943820e-05 7.09887292e-08 3.22615411e-07 4.34596831e-06
 5.45383488e-05 7.16513637e-08 3.26788003e-07 4.46393123e-06
 5.45823156e-05 7.23202822e-08 3.31020313e-07 4.58586456e-06
 5.46262824e-05 7.29955471e-08 3.35313308e-07 4.71193091e-06
 5.46702491e-05 7.36772214e-08 3.39667971e-07 4.84230079e-06
 5.47142159e-05 7.43653688e-08 3.44085306e-07 4.97715311e-06
 5.47581827e-05 7.50600538e-08 3.48566332e-07 5.11667559e-06
 5.48021495e-05 7.57613413e-08 3.53112090e-07 5.26106534e-06
 5.48461163e-05 7.64692971e-08 3.57723639e-07 5.41052934e-06
 5.48900830e-05 7.71839878e-08 3.62402059e-07 5.56528508e-06
 5.49340498e-05 7.79054804e-08 3.67148447e-07 5.72556112e-06
 5.49780166e-05 7.86338430e-08 3.71963924e-07 5.89159780e-06
 5.50219834e-05 7.93691441e-08 3.76849631e-07 6.06364793e-06
 5.50659502e-05 8.01114532e-08 3.81806729e-07 6.24197750e-06
 5.51099170e-05 8.08608403e-08 3.86836404e-07 6.42686657e-06
 5.51538837e-05 8.16173764e-08 3.91939862e-07 6.61861006e-06
 5.51978505e-05 8.23811331e-08 3.97118333e-07 6.81751871e-06
 5.52418173e-05 8.31521828e-08 4.02373070e-07 7.02392005e-06
 5.52857841e-05 8.39305988e-08 4.07705349e-07 7.23815950e-06
 5.53297509e-05 8.47164550e-08 4.13116473e-07 7.46060144e-06
 5.53737176e-05 8.55098262e-08 4.18607767e-07 7.69163047e-06
 5.54176844e-05 8.63107881e-08 4.24180584e-07 7.93165277e-06
 5.54616512e-05 8.71194170e-08 4.29836302e-07 8.18109738e-06
 5.55056180e-05 8.79357903e-08 4.35576324e-07 8.44041783e-06
 5.55495848e-05 8.87599862e-08 4.41402085e-07 8.71009372e-06
 5.55935515e-05 8.95920834e-08 4.47315042e-07 8.99063246e-06
 5.56375183e-05 9.04321618e-08 4.53316684e-07 9.28257120e-06
 5.56814851e-05 9.12803022e-08 4.59408529e-07 9.58647879e-06
 5.57254519e-05 9.21365862e-08 4.65592124e-07 9.90295808e-06
 5.57694187e-05 9.30010961e-08 4.71869046e-07 1.02326482e-05
 5.58133854e-05 9.38739155e-08 4.78240904e-07 1.05762271e-05
 5.58573522e-05 9.47551285e-08 4.84709337e-07 1.09344144e-05
 5.59013190e-05 9.56448203e-08 4.91276020e-07 1.13079744e-05
 5.59452858e-05 9.65430772e-08 4.97942658e-07 1.16977191e-05
 5.59892526e-05 9.74499863e-08 5.04710991e-07 1.21045121e-05
 5.60332193e-05 9.83656355e-08 5.11582793e-07 1.25292718e-05
 5.60771861e-05 9.92901140e-08 5.18559877e-07 1.29729764e-05
 5.61211529e-05 1.00223512e-07 5.25644087e-07 1.34366673e-05
 5.61651197e-05 1.01165920e-07 5.32837308e-07 1.39214550e-05
 5.62090865e-05 1.02117430e-07 5.40141462e-07 1.44285236e-05
 5.62530532e-05 1.03078135e-07 5.47558511e-07 1.49591373e-05
 5.62970200e-05 1.04048130e-07 5.55090454e-07 1.55146459e-05
 5.63409868e-05 1.05027510e-07 5.62739333e-07 1.60964922e-05
 5.63849536e-05 1.06016370e-07 5.70507232e-07 1.67062193e-05
 5.64289204e-05 1.07014808e-07 5.78396276e-07 1.73454790e-05
 5.64728872e-05 1.08022922e-07 5.86408635e-07 1.80160404e-05
 5.65168539e-05 1.09040812e-07 5.94546523e-07 1.87197998e-05
 5.65608207e-05 1.10068578e-07 6.02812200e-07 1.94587915e-05
 5.66047875e-05 1.11106321e-07 6.11207973e-07 2.02351998e-05
 5.66487543e-05 1.12154146e-07 6.19736198e-07 2.10513714e-05
 5.66927211e-05 1.13212155e-07 6.28399276e-07 2.19098303e-05
 5.67366878e-05 1.14280454e-07 6.37199663e-07 2.28132927e-05
 5.67806546e-05 1.15359148e-07 6.46139864e-07 2.37646851e-05
 5.68246214e-05 1.16448347e-07 6.55222438e-07 2.47671626e-05
 5.68685882e-05 1.17548157e-07 6.64449996e-07 2.58241303e-05
 5.69125550e-05 1.18658689e-07 6.73825206e-07 2.69392666e-05
 5.69565217e-05 1.19780055e-07 6.83350792e-07 2.81165489e-05
 5.70004885e-05 1.20912367e-07 6.93029535e-07 2.93602821e-05
 5.70444553e-05 1.22055737e-07 7.02864277e-07 3.06751303e-05
 5.70884221e-05 1.23210283e-07 7.12857920e-07 3.20661522e-05
 5.71323889e-05 1.24376118e-07 7.23013428e-07 3.35388402e-05
 5.71763556e-05 1.25553362e-07 7.33333830e-07 3.50991645e-05
 5.72203224e-05 1.26742133e-07 7.43822219e-07 3.67536214e-05
 5.72642892e-05 1.27942552e-07 7.54481755e-07 3.85092884e-05
 5.73082560e-05 1.29154740e-07 7.65315668e-07 4.03738854e-05
 5.73522228e-05 1.30378819e-07 7.76327257e-07 4.23558429e-05
 5.73961895e-05 1.31614916e-07 7.87519895e-07 4.44643799e-05
 5.74401563e-05 1.32863155e-07 7.98897025e-07 4.67095897e-05
 5.74841231e-05 1.34123664e-07 8.10462172e-07 4.91025388e-05
 5.75280899e-05 1.35396571e-07 8.22218933e-07 5.16553769e-05
 5.75720567e-05 1.36682007e-07 8.34170988e-07 5.43814618e-05
 5.76160234e-05 1.37980104e-07 8.46322097e-07 5.72955015e-05
 5.76599902e-05 1.39290995e-07 8.58676103e-07 6.04137154e-05
 5.77039570e-05 1.40614814e-07 8.71236939e-07 6.37540171e-05
 5.77479238e-05 1.41951698e-07 8.84008622e-07 6.73362240e-05
 5.77918906e-05 1.43301785e-07 8.96995259e-07 7.11822956e-05
 5.78358574e-05 1.44665215e-07 9.10201055e-07 7.53166081e-05
 5.78798241e-05 1.46042128e-07 9.23630304e-07 7.97662678e-05
 5.79237909e-05 1.47432668e-07 9.37287400e-07 8.45614733e-05
 5.79677577e-05 1.48836978e-07 9.51176839e-07 8.97359323e-05
 5.80117245e-05 1.50255205e-07 9.65303217e-07 9.53273451e-05
 5.80556913e-05 1.51687497e-07 9.79671235e-07 1.01377963e-04
 5.80996580e-05 1.53134003e-07 9.94285705e-07 1.07935240e-04
 5.81436248e-05 1.54594875e-07 1.00915155e-06 1.15052593e-04
 5.81875916e-05 1.56070265e-07 1.02427380e-06 1.22790285e-04
 5.82315584e-05 1.57560328e-07 1.03965762e-06 1.31216473e-04
 5.82755252e-05 1.59065222e-07 1.05530826e-06 1.40408426e-04
 5.83194919e-05 1.60585103e-07 1.07123114e-06 1.50453980e-04
 5.83634587e-05 1.62120134e-07 1.08743177e-06 1.61453245e-04
 5.84074255e-05 1.63670475e-07 1.10391581e-06 1.73520648e-04
 5.84513923e-05 1.65236292e-07 1.12068904e-06 1.86787367e-04
 5.84953591e-05 1.66817749e-07 1.13775738e-06 2.01404242e-04
 5.85393258e-05 1.68415016e-07 1.15512691e-06 2.17545285e-04
 5.85832926e-05 1.70028262e-07 1.17280382e-06 2.35411917e-04
 5.86272594e-05 1.71657659e-07 1.19079448e-06 2.55238107e-04
 5.86712262e-05 1.73303381e-07 1.20910540e-06 2.77296645e-04
 5.87151930e-05 1.74965605e-07 1.22774324e-06 3.01906819e-04
 5.87591597e-05 1.76644508e-07 1.24671485e-06 3.29443874e-04
 5.88031265e-05 1.78340270e-07 1.26602720e-06 3.60350719e-04
 5.88470933e-05 1.80053075e-07 1.28568747e-06 3.95152509e-04
 5.88910601e-05 1.81783107e-07 1.30570299e-06 4.34474899e-04
 5.89350269e-05 1.83530552e-07 1.32608130e-06 4.79067066e-04
 5.89789936e-05 1.85295601e-07 1.34683010e-06 5.29830896e-04
 5.90229604e-05 1.87078443e-07 1.36795728e-06 5.87858299e-04
 5.90669272e-05 1.88879273e-07 1.38947093e-06 6.54479218e-04
 5.91108940e-05 1.90698286e-07 1.41137936e-06 7.31323919e-04
 5.91548608e-05 1.92535682e-07 1.43369107e-06 8.20404463e-04
 5.91988276e-05 1.94391660e-07 1.45641477e-06 9.24222217e-04
 5.92427943e-05 1.96266424e-07 1.47955939e-06 1.04591107e-03
 5.92867611e-05 1.98160179e-07 1.50313410e-06 1.18943011e-03
 5.93307279e-05 2.00073133e-07 1.52714830e-06 1.35982562e-03
 5.93746947e-05 2.02005497e-07 1.55161161e-06 1.56359145e-03
 5.94186615e-05 2.03957484e-07 1.57653392e-06 1.80917058e-03
 5.94626282e-05 2.05929310e-07 1.60192535e-06 2.10766252e-03
 5.95065950e-05 2.07921192e-07 1.62779631e-06 2.47383475e-03
 5.95505618e-05 2.09933352e-07 1.65415745e-06 2.92759045e-03
 5.95945286e-05 2.11966014e-07 1.68101971e-06 3.49613203e-03
 5.96384954e-05 2.14019404e-07 1.70839433e-06 4.21720415e-03
 5.96824621e-05 2.16093750e-07 1.73629281e-06 5.14404119e-03
 5.97264289e-05 2.18189286e-07 1.76472697e-06 6.35305457e-03
 5.97703957e-05 2.20306245e-07 1.79370896e-06 7.95600345e-03
 5.98143625e-05 2.22444866e-07 1.82325121e-06 1.01196217e-02
 5.98583293e-05 2.24605388e-07 1.85336652e-06 1.30978016e-02
 5.99022960e-05 2.26788056e-07 1.88406801e-06 1.72850195e-02
 5.99462628e-05 2.28993116e-07 1.91536916e-06 2.33052216e-02
 5.99902296e-05 2.31220817e-07 1.94728380e-06 3.21567372e-02
 6.00341964e-05 2.33471413e-07 1.97982614e-06 4.54313162e-02
 6.00781632e-05 2.35745158e-07 2.01301079e-06 6.55706087e-02
 6.01221299e-05 2.38042312e-07 2.04685273e-06 9.58652373e-02
 6.01660967e-05 2.40363138e-07 2.08136737e-06 1.39088261e-01
 6.02100635e-05 2.42707899e-07 2.11657054e-06 1.92365268e-01
 6.02540303e-05 2.45076866e-07 2.15247849e-06 2.38595948e-01
 6.02979971e-05 2.47470310e-07 2.18910795e-06 2.50108862e-01
 6.03419638e-05 2.49888507e-07 2.22647607e-06 2.18348821e-01
 6.03859306e-05 2.52331735e-07 2.26460053e-06 1.65772445e-01
 6.04298974e-05 2.54800277e-07 2.30349946e-06 1.16795826e-01
 6.04738642e-05 2.57294419e-07 2.34319153e-06 8.03551758e-02
 6.05178310e-05 2.59814450e-07 2.38369592e-06 5.55706840e-02
 6.05617978e-05 2.62360664e-07 2.42503235e-06 3.91450699e-02
 6.06057645e-05 2.64933357e-07 2.46722114e-06 2.82178157e-02
 6.06497313e-05 2.67532829e-07 2.51028313e-06 2.08260605e-02
 6.06936981e-05 2.70159386e-07 2.55423981e-06 1.57172909e-02
 6.07376649e-05 2.72813335e-07 2.59911326e-06 1.21061004e-02
 6.07816317e-05 2.75494989e-07 2.64492622e-06 9.49733113e-03
 6.08255984e-05 2.78204663e-07 2.69170208e-06 7.57402698e-03
 6.08695652e-05 2.80942678e-07 2.73946491e-06 6.12937462e-03
 6.09135320e-05 2.83709357e-07 2.78823948e-06 5.02566031e-03
 6.09574988e-05 2.86505030e-07 2.83805133e-06 4.16932185e-03
 6.10014656e-05 2.89330028e-07 2.88892670e-06 3.49555948e-03
 6.10454323e-05 2.92184688e-07 2.94089266e-06 2.95867501e-03
 6.10893991e-05 2.95069351e-07 2.99397705e-06 2.52589332e-03
 6.11333659e-05 2.97984363e-07 3.04820858e-06 2.17333758e-03
 6.11773327e-05 3.00930073e-07 3.10361679e-06 1.88335993e-03
 6.12212995e-05 3.03906837e-07 3.16023214e-06 1.64274082e-03
 6.12652662e-05 3.06915011e-07 3.21808602e-06 1.44145444e-03
 6.13092330e-05 3.09954960e-07 3.27721075e-06 1.27180952e-03
 6.13531998e-05 3.13027053e-07 3.33763967e-06 1.12784260e-03
 6.13971666e-05 3.16131662e-07 3.39940715e-06 1.00488403e-03
 6.14411334e-05 3.19269164e-07 3.46254860e-06 8.99243502e-04
 6.14851001e-05 3.22439943e-07 3.52710056e-06 8.07979568e-04
 6.15290669e-05 3.25644386e-07 3.59310069e-06 7.28728853e-04
 6.15730337e-05 3.28882887e-07 3.66058785e-06 6.59578189e-04
 6.16170005e-05 3.32155841e-07 3.72960212e-06 5.98967958e-04
 6.16609673e-05 3.35463654e-07 3.80018485e-06 5.45618365e-04
 6.17049340e-05 3.38806732e-07 3.87237873e-06 4.98472717e-04
 6.17489008e-05 3.42185490e-07 3.94622779e-06 4.56653429e-04
 6.17928676e-05 3.45600346e-07 4.02177749e-06 4.19427657e-04
 6.18368344e-05 3.49051725e-07 4.09907475e-06 3.86180238e-04
 6.18808012e-05 3.52540058e-07 4.17816805e-06 3.56392253e-04
 6.19247680e-05 3.56065779e-07 4.25910741e-06 3.29623932e-04
 6.19687347e-05 3.59629331e-07 4.34194452e-06 3.05500933e-04
 6.20127015e-05 3.63231161e-07 4.42673278e-06 2.83703270e-04
 6.20566683e-05 3.66871721e-07 4.51352734e-06 2.63956338e-04
 6.21006351e-05 3.70551472e-07 4.60238521e-06 2.46023571e-04
 6.21446019e-05 3.74270879e-07 4.69336529e-06 2.29700443e-04
 6.21885686e-05 3.78030413e-07 4.78652849e-06 2.14809520e-04
 6.22325354e-05 3.81830553e-07 4.88193776e-06 2.01196359e-04
 6.22765022e-05 3.85671782e-07 4.97965821e-06 1.88726112e-04
 6.23204690e-05 3.89554591e-07 5.07975717e-06 1.77280681e-04
 6.23644358e-05 3.93479477e-07 5.18230428e-06 1.66756340e-04
 6.24084025e-05 3.97446945e-07 5.28737160e-06 1.57061739e-04
 6.24523693e-05 4.01457506e-07 5.39503370e-06 1.48116206e-04
 6.24963361e-05 4.05511676e-07 5.50536772e-06 1.39848326e-04
 6.25403029e-05 4.09609980e-07 5.61845357e-06 1.32194719e-04
 6.25842697e-05 4.13752950e-07 5.73437392e-06 1.25099005e-04
 6.26282364e-05 4.17941126e-07 5.85321445e-06 1.18510918e-04
 6.26722032e-05 4.22175052e-07 5.97506382e-06 1.12385548e-04
 6.27161700e-05 4.26455283e-07 6.10001392e-06 1.06682680e-04
 6.27601368e-05 4.30782380e-07 6.22815997e-06 1.01366236e-04
 6.28041036e-05 4.35156911e-07 6.35960061e-06 9.64037855e-05
 6.28480703e-05 4.39579454e-07 6.49443811e-06 9.17661177e-05
 6.28920371e-05 4.44050591e-07 6.63277850e-06 8.74268796e-05
 6.29360039e-05 4.48570916e-07 6.77473170e-06 8.33622508e-05
 6.29799707e-05 4.53141030e-07 6.92041174e-06 7.95506657e-05
 6.30239375e-05 4.57761540e-07 7.06993688e-06 7.59725662e-05
 6.30679043e-05 4.62433064e-07 7.22342988e-06 7.26101883e-05
 6.31118710e-05 4.67156228e-07 7.38101807e-06 6.94473714e-05
 6.31558378e-05 4.71931666e-07 7.54283369e-06 6.64693924e-05
 6.31998046e-05 4.76760020e-07 7.70901396e-06 6.36628178e-05
 6.32437714e-05 4.81641944e-07 7.87970146e-06 6.10153741e-05
 6.32877382e-05 4.86578097e-07 8.05504425e-06 5.85158320e-05
 6.33317049e-05 4.91569151e-07 8.23519614e-06 5.61539043e-05
 6.33756717e-05 4.96615783e-07 8.42031699e-06 5.39201540e-05
 6.34196385e-05 5.01718684e-07 8.61057296e-06 5.18059146e-05
 6.34636053e-05 5.06878552e-07 8.80613678e-06 4.98032159e-05
 6.35075721e-05 5.12096095e-07 9.00718811e-06 4.79047208e-05
 6.35515388e-05 5.17372033e-07 9.21391378e-06 4.61036664e-05
 6.35955056e-05 5.22707092e-07 9.42650819e-06 4.43938125e-05
 6.36394724e-05 5.28102012e-07 9.64517365e-06 4.27693949e-05
 6.36834392e-05 5.33557541e-07 9.87012074e-06 4.12250834e-05
 6.37274060e-05 5.39074440e-07 1.01015687e-05 3.97559437e-05
 6.37713727e-05 5.44653479e-07 1.03397459e-05 3.83574045e-05
 6.38153395e-05 5.50295439e-07 1.05848901e-05 3.70252251e-05
 6.38593063e-05 5.56001113e-07 1.08372493e-05 3.57554691e-05
 6.39032731e-05 5.61771304e-07 1.10970818e-05 3.45444782e-05
 6.39472399e-05 5.67606827e-07 1.13646568e-05 3.33888504e-05
 6.39912066e-05 5.73508510e-07 1.16402552e-05 3.22854182e-05
 6.40351734e-05 5.79477190e-07 1.19241701e-05 3.12312306e-05
 6.40791402e-05 5.85513719e-07 1.22167069e-05 3.02235358e-05
 6.41231070e-05 5.91618959e-07 1.25181849e-05 2.92597656e-05
 6.41670738e-05 5.97793785e-07 1.28289371e-05 2.83375212e-05
 6.42110405e-05 6.04039086e-07 1.31493112e-05 2.74545603e-05
 6.42550073e-05 6.10355762e-07 1.34796707e-05 2.66087853e-05
 6.42989741e-05 6.16744726e-07 1.38203953e-05 2.57982323e-05
 6.43429409e-05 6.23206907e-07 1.41718817e-05 2.50210617e-05
 6.43869077e-05 6.29743243e-07 1.45345450e-05 2.42755483e-05
 6.44308745e-05 6.36354689e-07 1.49088191e-05 2.35600740e-05
 6.44748412e-05 6.43042214e-07 1.52951581e-05 2.28731193e-05
 6.45188080e-05 6.49806799e-07 1.56940372e-05 2.22132567e-05
 6.45627748e-05 6.56649440e-07 1.61059539e-05 2.15791442e-05
 6.46067416e-05 6.63571150e-07 1.65314293e-05 2.09695193e-05
 6.46507084e-05 6.70572954e-07 1.69710091e-05 2.03831938e-05
 6.46946751e-05 6.77655892e-07 1.74252653e-05 1.98190482e-05
 6.47386419e-05 6.84821022e-07 1.78947976e-05 1.92760277e-05
 6.47826087e-05 6.92069415e-07 1.83802350e-05 1.87531373e-05
 6.48265755e-05 6.99402158e-07 1.88822370e-05 1.82494382e-05
 6.48705423e-05 7.06820358e-07 1.94014961e-05 1.77640443e-05
 6.49145090e-05 7.14325132e-07 1.99387392e-05 1.72961181e-05
 6.49584758e-05 7.21917619e-07 2.04947297e-05 1.68448684e-05
 6.50024426e-05 7.29598973e-07 2.10702697e-05 1.64095466e-05
 6.50464094e-05 7.37370364e-07 2.16662022e-05 1.59894447e-05
 6.50903762e-05 7.45232982e-07 2.22834136e-05 1.55838922e-05
 6.51343429e-05 7.53188033e-07 2.29228363e-05 1.51922540e-05
 6.51783097e-05 7.61236742e-07 2.35854517e-05 1.48139286e-05
 6.52222765e-05 7.69380352e-07 2.42722927e-05 1.44483452e-05
 6.52662433e-05 7.77620125e-07 2.49844471e-05 1.40949627e-05
 6.53102101e-05 7.85957342e-07 2.57230614e-05 1.37532674e-05
 6.53541768e-05 7.94393304e-07 2.64893438e-05 1.34227716e-05
 6.53981436e-05 8.02929331e-07 2.72845687e-05 1.31030121e-05
 6.54421104e-05 8.11566764e-07 2.81100805e-05 1.27935485e-05
 6.54860772e-05 8.20306961e-07 2.89672982e-05 1.24939623e-05
 6.55300440e-05 8.29151306e-07 2.98577204e-05 1.22038553e-05
 6.55740107e-05 8.38101201e-07 3.07829305e-05 1.19228486e-05
 6.56179775e-05 8.47158071e-07 3.17446021e-05 1.16505815e-05
 6.56619443e-05 8.56323360e-07 3.27445052e-05 1.13867104e-05
 6.57059111e-05 8.65598537e-07 3.37845124e-05 1.11309081e-05
 6.57498779e-05 8.74985095e-07 3.48666065e-05 1.08828625e-05
 6.57938447e-05 8.84484545e-07 3.59928872e-05 1.06422761e-05
 6.58378114e-05 8.94098427e-07 3.71655799e-05 1.04088653e-05
 6.58817782e-05 9.03828299e-07 3.83870440e-05 1.01823591e-05
 6.59257450e-05 9.13675751e-07 3.96597829e-05 9.96249909e-06
 6.59697118e-05 9.23642391e-07 4.09864535e-05 9.74903831e-06
 6.60136786e-05 9.33729854e-07 4.23698781e-05 9.54174096e-06
 6.60576453e-05 9.43939802e-07 4.38130555e-05 9.34038156e-06
 6.61016121e-05 9.54273922e-07 4.53191749e-05 9.14474471e-06
 6.61455789e-05 9.64733927e-07 4.68916293e-05 8.95462426e-06
 6.61895457e-05 9.75321558e-07 4.85340310e-05 8.76982303e-06
 6.62335125e-05 9.86038585e-07 5.02502284e-05 8.59015241e-06
 6.62774792e-05 9.96886801e-07 5.20443237e-05 8.41543170e-06
 6.63214460e-05 1.00786803e-06 5.39206927e-05 8.24548796e-06
 6.63654128e-05 1.01898413e-06 5.58840063e-05 8.08015547e-06
 6.64093796e-05 1.03023699e-06 5.79392535e-05 7.91927544e-06
 6.64533464e-05 1.04162850e-06 6.00917672e-05 7.76269570e-06
 6.64973131e-05 1.05316063e-06 6.23472514e-05 7.61027023e-06
 6.65412799e-05 1.06483534e-06 6.47118121e-05 7.46185913e-06
 6.65852467e-05 1.07665464e-06 6.71919901e-05 7.31732806e-06
 6.66292135e-05 1.08862057e-06 6.97947975e-05 7.17654813e-06
 6.66731803e-05 1.10073521e-06 7.25277572e-05 7.03939563e-06
 6.67171470e-05 1.11300065e-06 7.53989471e-05 6.90575172e-06
 6.67611138e-05 1.12541903e-06 7.84170475e-05 6.77550226e-06
 6.68050806e-05 1.13799254e-06 8.15913944e-05 6.64853763e-06
 6.68490474e-05 1.15072337e-06 8.49320369e-05 6.52475242e-06
 6.68930142e-05 1.16361378e-06 8.84498019e-05 6.40404530e-06
 6.69369809e-05 1.17666605e-06 9.21563643e-05 6.28631886e-06
 6.69809477e-05 1.18988250e-06 9.60643250e-05 6.17147940e-06
 6.70249145e-05 1.20326548e-06 1.00187297e-04 6.05943675e-06
 6.70688813e-05 1.21681739e-06 1.04540001e-04 5.95010412e-06
 6.71128481e-05 1.23054067e-06 1.09138373e-04 5.84339805e-06
 6.71568149e-05 1.24443780e-06 1.13999676e-04 5.73923808e-06
 6.72007816e-05 1.25851128e-06 1.19142640e-04 5.63754675e-06
 6.72447484e-05 1.27276369e-06 1.24587598e-04 5.53824951e-06
 6.72887152e-05 1.28719763e-06 1.30356655e-04 5.44127443e-06
 6.73326820e-05 1.30181573e-06 1.36473863e-04 5.34655221e-06
 6.73766488e-05 1.31662068e-06 1.42965431e-04 5.25401611e-06
 6.74206155e-05 1.33161523e-06 1.49859944e-04 5.16360167e-06
 6.74645823e-05 1.34680216e-06 1.57188618e-04 5.07524682e-06
 6.75085491e-05 1.36218428e-06 1.64985593e-04 4.98889163e-06
 6.75525159e-05 1.37776448e-06 1.73288242e-04 4.90447826e-06
 6.75964827e-05 1.39354568e-06 1.82137541e-04 4.82195093e-06
 6.76404494e-05 1.40953085e-06 1.91578475e-04 4.74125577e-06
 6.76844162e-05 1.42572301e-06 2.01660500e-04 4.66234080e-06
 6.77283830e-05 1.44212525e-06 2.12438063e-04 4.58515574e-06
 6.77723498e-05 1.45874068e-06 2.23971199e-04 4.50965212e-06
 6.78163166e-05 1.47557250e-06 2.36326206e-04 4.43578303e-06
 6.78602833e-05 1.49262393e-06 2.49576410e-04 4.36350321e-06
 6.79042501e-05 1.50989827e-06 2.63803051e-04 4.29276885e-06
 6.79482169e-05 1.52739886e-06 2.79096279e-04 4.22353764e-06
 6.79921837e-05 1.54512912e-06 2.95556317e-04 4.15576867e-06
 6.80361505e-05 1.56309250e-06 3.13294774e-04 4.08942232e-06
 6.80801172e-05 1.58129254e-06 3.32436184e-04 4.02446033e-06
 6.81240840e-05 1.59973281e-06 3.53119761e-04 3.96084567e-06
 6.81680508e-05 1.61841698e-06 3.75501444e-04 3.89854249e-06
 6.82120176e-05 1.63734874e-06 3.99756264e-04 3.83751609e-06
 6.82559844e-05 1.65653188e-06 4.26081103e-04 3.77773287e-06
 6.82999511e-05 1.67597025e-06 4.54697913e-04 3.71916035e-06
 6.83439179e-05 1.69566775e-06 4.85857481e-04 3.66176702e-06
 6.83878847e-05 1.71562837e-06 5.19843853e-04 3.60552239e-06
 6.84318515e-05 1.73585617e-06 5.56979533e-04 3.55039690e-06
 6.84758183e-05 1.75635525e-06 5.97631635e-04 3.49636194e-06
 6.85197851e-05 1.77712982e-06 6.42219168e-04 3.44338976e-06
 6.85637518e-05 1.79818416e-06 6.91221692e-04 3.39145346e-06
 6.86077186e-05 1.81952261e-06 7.45189653e-04 3.34052699e-06
 6.86516854e-05 1.84114959e-06 8.04756750e-04 3.29058506e-06
 6.86956522e-05 1.86306962e-06 8.70654811e-04 3.24160318e-06
 6.87396190e-05 1.88528728e-06 9.43731722e-04 3.19355756e-06
 6.87835857e-05 1.90780723e-06 1.02497317e-03 3.14642515e-06
 6.88275525e-05 1.93063425e-06 1.11552906e-03 3.10018357e-06
 6.88715193e-05 1.95377316e-06 1.21674584e-03 3.05481111e-06
 6.89154861e-05 1.97722889e-06 1.33020612e-03 3.01028670e-06
 6.89594529e-05 2.00100647e-06 1.45777751e-03 2.96658989e-06
 6.90034196e-05 2.02511100e-06 1.60167320e-03 2.92370081e-06
 6.90473864e-05 2.04954770e-06 1.76452729e-03 2.88160020e-06
 6.90913532e-05 2.07432185e-06 1.94948905e-03 2.84026932e-06
 6.91353200e-05 2.09943885e-06 2.16034151e-03 2.79968999e-06
 6.91792868e-05 2.12490422e-06 2.40165140e-03 2.75984453e-06
 6.92232535e-05 2.15072354e-06 2.67895972e-03 2.72071581e-06
 6.92672203e-05 2.17690252e-06 2.99902538e-03 2.68228712e-06
 6.93111871e-05 2.20344697e-06 3.37013833e-03 2.64454225e-06
 6.93551539e-05 2.23036281e-06 3.80252413e-03 2.60746546e-06
 6.93991207e-05 2.25765607e-06 4.30886960e-03 2.57104144e-06
 6.94430874e-05 2.28533289e-06 4.90500886e-03 2.53525528e-06
 6.94870542e-05 2.31339952e-06 5.61082296e-03 2.50009251e-06
 6.95310210e-05 2.34186236e-06 6.45142344e-03 2.46553904e-06
 6.95749878e-05 2.37072788e-06 7.45871324e-03 2.43158119e-06
 6.96189546e-05 2.40000273e-06 8.67344539e-03 2.39820561e-06
 6.96629213e-05 2.42969363e-06 1.01479313e-02 2.36539936e-06
 6.97068881e-05 2.45980747e-06 1.19495758e-02 2.33314979e-06
 6.97508549e-05 2.49035126e-06 1.41654218e-02 2.30144469e-06
 6.97948217e-05 2.52133213e-06 1.69078278e-02 2.27027204e-06
 6.98387885e-05 2.55275737e-06 2.03211893e-02 2.23962024e-06
 6.98827553e-05 2.58463440e-06 2.45890677e-02 2.20947797e-06
 6.99267220e-05 2.61697078e-06 2.99398686e-02 2.17983420e-06
 6.99706888e-05 2.64977422e-06 3.66467210e-02 2.15067819e-06
 7.00146556e-05 2.68305257e-06 4.50126510e-02 2.12199947e-06
 7.00586224e-05 2.71681387e-06 5.53249201e-02 2.09378789e-06
 7.01025892e-05 2.75106627e-06 6.77540434e-02 2.06603350e-06
 7.01465559e-05 2.78581810e-06 8.21717247e-02 2.03872662e-06
 7.01905227e-05 2.82107787e-06 9.78894718e-02 2.01185787e-06
 7.02344895e-05 2.85685424e-06 1.13407664e-01 1.98541804e-06
 7.02784563e-05 2.89315603e-06 1.26407334e-01 1.95939819e-06
 7.03224231e-05 2.92999226e-06 1.34269849e-01 1.93378960e-06
 7.03663898e-05 2.96737212e-06 1.35114811e-01 1.90858377e-06
 7.04103566e-05 3.00530498e-06 1.28757000e-01 1.88377240e-06
 7.04543234e-05 3.04380040e-06 1.16801574e-01 1.85934743e-06
 7.04982902e-05 3.08286814e-06 1.01795641e-01 1.83530096e-06
 7.05422570e-05 3.12251813e-06 8.61527474e-02 1.81162530e-06
 7.05862237e-05 3.16276054e-06 7.15292859e-02 1.78831297e-06
 7.06301905e-05 3.20360572e-06 5.87543145e-02 1.76535663e-06
 7.06741573e-05 3.24506422e-06 4.80519771e-02 1.74274917e-06
 7.07181241e-05 3.28714684e-06 3.93057990e-02 1.72048361e-06
 7.07620909e-05 3.32986458e-06 3.22536836e-02 1.69855316e-06
 7.08060576e-05 3.37322865e-06 2.66009419e-02 1.67695119e-06
 7.08500244e-05 3.41725053e-06 2.20741890e-02 1.65567123e-06
 7.08939912e-05 3.46194190e-06 1.84409976e-02 1.63470695e-06
 7.09379580e-05 3.50731471e-06 1.55125669e-02 1.61405220e-06
 7.09819248e-05 3.55338112e-06 1.31392660e-02 1.59370094e-06
 7.10258915e-05 3.60015358e-06 1.12040161e-02 1.57364730e-06
 7.10698583e-05 3.64764480e-06 9.61572622e-03 1.55388553e-06
 7.11138251e-05 3.69586772e-06 8.30361082e-03 1.53441004e-06
 7.11577919e-05 3.74483559e-06 7.21257363e-03 1.51521533e-06
 7.12017587e-05 3.79456192e-06 6.29958279e-03 1.49629607e-06
 7.12457255e-05 3.84506050e-06 5.53087491e-03 1.47764701e-06
 7.12896922e-05 3.89634543e-06 4.87981868e-03 1.45926307e-06
 7.13336590e-05 3.94843111e-06 4.32528889e-03 1.44113924e-06
 7.13776258e-05 4.00133223e-06 3.85042933e-03 1.42327064e-06
 7.14215926e-05 4.05506380e-06 3.44171031e-03 1.40565253e-06
 7.14655594e-05 4.10964115e-06 3.08820795e-03 1.38828023e-06
 7.15095261e-05 4.16507996e-06 2.78105117e-03 1.37114919e-06
 7.15534929e-05 4.22139623e-06 2.51299508e-03 1.35425497e-06
 7.15974597e-05 4.27860630e-06 2.27809038e-03 1.33759320e-06
 7.16414265e-05 4.33672688e-06 2.07142572e-03 1.32115964e-06
 7.16853933e-05 4.39577505e-06 1.88892581e-03 1.30495013e-06
 7.17293600e-05 4.45576823e-06 1.72719247e-03 1.28896059e-06
 7.17733268e-05 4.51672428e-06 1.58337867e-03 1.27318705e-06
 7.18172936e-05 4.57866139e-06 1.45508837e-03 1.25762563e-06
 7.18612604e-05 4.64159820e-06 1.34029620e-03 1.24227248e-06
 7.19052272e-05 4.70555373e-06 1.23728304e-03 1.22712393e-06
 7.19491939e-05 4.77054744e-06 1.14458379e-03 1.21217630e-06
 7.19931607e-05 4.83659923e-06 1.06094511e-03 1.19742604e-06
 7.20371275e-05 4.90372943e-06 9.85290804e-04 1.18286966e-06
 7.20810943e-05 4.97195883e-06 9.16693533e-04 1.16850373e-06
 7.21250611e-05 5.04130870e-06 8.54351524e-04 1.15432493e-06
 7.21690278e-05 5.11180077e-06 7.97569297e-04 1.14032999e-06
 7.22129946e-05 5.18345729e-06 7.45741689e-04 1.12651569e-06
 7.22569614e-05 5.25630099e-06 6.98340552e-04 1.11287892e-06
 7.23009282e-05 5.33035513e-06 6.54903601e-04 1.09941659e-06
 7.23448950e-05 5.40564350e-06 6.15025101e-04 1.08612571e-06
 7.23888617e-05 5.48219046e-06 5.78347976e-04 1.07300333e-06
 7.24328285e-05 5.56002089e-06 5.44557176e-04 1.06004658e-06
 7.24767953e-05 5.63916029e-06 5.13374042e-04 1.04725264e-06
 7.25207621e-05 5.71963470e-06 4.84551509e-04 1.03461873e-06
 7.25647289e-05 5.80147082e-06 4.57870022e-04 1.02214217e-06
 7.26086957e-05 5.88469596e-06 4.33134044e-04 1.00982028e-06
 7.26526624e-05 5.96933803e-06 4.10169045e-04 9.97650495e-07
 7.26966292e-05 6.05542566e-06 3.88818933e-04 9.85630257e-07
 7.27405960e-05 6.14298811e-06 3.68943824e-04 9.73757069e-07
 7.27845628e-05 6.23205536e-06 3.50418109e-04 9.62028492e-07
 7.28285296e-05 6.32265808e-06 3.33128802e-04 9.50442137e-07
 7.28724963e-05 6.41482772e-06 3.16974075e-04 9.38995669e-07
 7.29164631e-05 6.50859640e-06 3.01861996e-04 9.27686764e-07
 7.29604299e-05 6.60399711e-06 2.87709436e-04 9.16513187e-07
 7.30043967e-05 6.70106356e-06 2.74441094e-04 9.05472731e-07
 7.30483635e-05 6.79983033e-06 2.61988655e-04 8.94563225e-07
 7.30923302e-05 6.90033281e-06 2.50290043e-04 8.83782557e-07
 7.31362970e-05 7.00260724e-06 2.39288774e-04 8.73128625e-07
 7.31802638e-05 7.10669080e-06 2.28933370e-04 8.62599420e-07
 7.32242306e-05 7.21262155e-06 2.19176852e-04 8.52192916e-07
 7.32681974e-05 7.32043847e-06 2.09976289e-04 8.41907171e-07
 7.33121641e-05 7.43018155e-06 2.01292397e-04 8.31740242e-07
 7.33561309e-05 7.54189175e-06 1.93089181e-04 8.21690260e-07
 7.34000977e-05 7.65561105e-06 1.85333621e-04 8.11755375e-07
 7.34440645e-05 7.77138248e-06 1.77995385e-04 8.01933749e-07
 7.34880313e-05 7.88925018e-06 1.71046581e-04 7.92223637e-07
 7.35319980e-05 8.00925937e-06 1.64461530e-04 7.82623264e-07
 7.35759648e-05 8.13145642e-06 1.58216561e-04 7.73130926e-07
 7.36199316e-05 8.25588892e-06 1.52289836e-04 7.63744949e-07
 7.36638984e-05 8.38260560e-06 1.46661180e-04 7.54463678e-07
 7.37078652e-05 8.51165650e-06 1.41311938e-04 7.45285487e-07
 7.37518319e-05 8.64309295e-06 1.36224845e-04 7.36208800e-07
 7.37957987e-05 8.77696755e-06 1.31383901e-04 7.27232058e-07
 7.38397655e-05 8.91333432e-06 1.26774271e-04 7.18353711e-07
 7.38837323e-05 9.05224866e-06 1.22382181e-04 7.09572288e-07
 7.39276991e-05 9.19376744e-06 1.18194835e-04 7.00886298e-07
 7.39716659e-05 9.33794897e-06 1.14200330e-04 6.92294283e-07
 7.40156326e-05 9.48485315e-06 1.10387590e-04 6.83794849e-07
 7.40595994e-05 9.63454146e-06 1.06746295e-04 6.75386586e-07
 7.41035662e-05 9.78707696e-06 1.03266823e-04 6.67068117e-07
 7.41475330e-05 9.94252447e-06 9.99401955e-05 6.58838119e-07
 7.41914998e-05 1.01009505e-05 9.67580280e-05 6.50695257e-07
 7.42354665e-05 1.02624233e-05 9.37124831e-05 6.42638228e-07
 7.42794333e-05 1.04270130e-05 9.07962323e-05 6.34665782e-07
 7.43234001e-05 1.05947918e-05 8.80024136e-05 6.26776651e-07
 7.43673669e-05 1.07658335e-05 8.53246011e-05 6.18969609e-07
 7.44113337e-05 1.09402143e-05 8.27567707e-05 6.11243454e-07
 7.44553004e-05 1.11180122e-05 8.02932711e-05 6.03596998e-07
 7.44992672e-05 1.12993075e-05 7.79287985e-05 5.96029078e-07
 7.45432340e-05 1.14841827e-05 7.56583701e-05 5.88538555e-07
 7.45872008e-05 1.16727226e-05 7.34773028e-05 5.81124292e-07
 7.46311676e-05 1.18650142e-05 7.13811926e-05 5.73785206e-07
 7.46751343e-05 1.20611473e-05 6.93658932e-05 5.66520190e-07
 7.47191011e-05 1.22612138e-05 6.74275017e-05 5.59328194e-07
 7.47630679e-05 1.24653085e-05 6.55623396e-05 5.52208168e-07
 7.48070347e-05 1.26735288e-05 6.37669387e-05 5.45159079e-07
 7.48510015e-05 1.28859749e-05 6.20380273e-05 5.38179916e-07
 7.48949682e-05 1.31027498e-05 6.03725168e-05 5.31269680e-07
 7.49389350e-05 1.33239594e-05 5.87674913e-05 5.24427417e-07
 7.49829018e-05 1.35497129e-05 5.72201933e-05 5.17652132e-07
 7.50268686e-05 1.37801225e-05 5.57280175e-05 5.10942905e-07
 7.50708354e-05 1.40153037e-05 5.42884983e-05 5.04298800e-07
 7.51148021e-05 1.42553753e-05 5.28993026e-05 4.97718909e-07
 7.51587689e-05 1.45004597e-05 5.15582203e-05 4.91202325e-07
 7.52027357e-05 1.47506829e-05 5.02631582e-05 4.84748179e-07
 7.52467025e-05 1.50061746e-05 4.90121317e-05 4.78355588e-07
 7.52906693e-05 1.52670685e-05 4.78032590e-05 4.72023720e-07
 7.53346361e-05 1.55335020e-05 4.66347541e-05 4.65751715e-07
 7.53786028e-05 1.58056169e-05 4.55049222e-05 4.59538763e-07
 7.54225696e-05 1.60835592e-05 4.44121532e-05 4.53384037e-07
 7.54665364e-05 1.63674794e-05 4.33549178e-05 4.47286764e-07
 7.55105032e-05 1.66575325e-05 4.23317619e-05 4.41246141e-07
 7.55544700e-05 1.69538781e-05 4.13413029e-05 4.35261394e-07
 7.55984367e-05 1.72566811e-05 4.03822257e-05 4.29331778e-07
 7.56424035e-05 1.75661112e-05 3.94532778e-05 4.23456530e-07
 7.56863703e-05 1.78823434e-05 3.85532676e-05 4.17634934e-07
 7.57303371e-05 1.82055583e-05 3.76810593e-05 4.11866245e-07
 7.57743039e-05 1.85359421e-05 3.68355710e-05 4.06149776e-07
 7.58182706e-05 1.88736868e-05 3.60157710e-05 4.00484806e-07
 7.58622374e-05 1.92189906e-05 3.52206755e-05 3.94870658e-07
 7.59062042e-05 1.95720579e-05 3.44493460e-05 3.89306655e-07
 7.59501710e-05 1.99330996e-05 3.37008865e-05 3.83792120e-07
 7.59941378e-05 2.03023336e-05 3.29744420e-05 3.78326417e-07
 7.60381045e-05 2.06799847e-05 3.22691953e-05 3.72908875e-07
 7.60820713e-05 2.10662849e-05 3.15843659e-05 3.67538876e-07
 7.61260381e-05 2.14614740e-05 3.09192081e-05 3.62215794e-07
 7.61700049e-05 2.18657994e-05 3.02730083e-05 3.56939005e-07
 7.62139717e-05 2.22795169e-05 2.96450843e-05 3.51707906e-07
 7.62579384e-05 2.27028907e-05 2.90347835e-05 3.46521907e-07
 7.63019052e-05 2.31361936e-05 2.84414809e-05 3.41380411e-07
 7.63458720e-05 2.35797078e-05 2.78645786e-05 3.36282850e-07
 7.63898388e-05 2.40337250e-05 2.73035036e-05 3.31228645e-07
 7.64338056e-05 2.44985464e-05 2.67577072e-05 3.26217242e-07
 7.64777723e-05 2.49744839e-05 2.62266633e-05 3.21248088e-07
 7.65217391e-05 2.54618599e-05 2.57098679e-05 3.16320644e-07
 7.65657059e-05 2.59610076e-05 2.52068372e-05 3.11434361e-07
 7.66096727e-05 2.64722720e-05 2.47171077e-05 3.06588730e-07
 7.66536395e-05 2.69960102e-05 2.42402344e-05 3.01783221e-07
 7.66976063e-05 2.75325915e-05 2.37757901e-05 2.97017329e-07
 7.67415730e-05 2.80823982e-05 2.33233649e-05 2.92290549e-07
 7.67855398e-05 2.86458262e-05 2.28825649e-05 2.87602379e-07
 7.68295066e-05 2.92232853e-05 2.24530120e-05 2.82952344e-07
 7.68734734e-05 2.98152001e-05 2.20343427e-05 2.78339953e-07
 7.69174402e-05 3.04220104e-05 2.16262077e-05 2.73764741e-07
 7.69614069e-05 3.10441717e-05 2.12282711e-05 2.69226229e-07
 7.70053737e-05 3.16821562e-05 2.08402101e-05 2.64723971e-07
 7.70493405e-05 3.23364534e-05 2.04617139e-05 2.60257509e-07
 7.70933073e-05 3.30075704e-05 2.00924838e-05 2.55826395e-07
 7.71372741e-05 3.36960334e-05 1.97322319e-05 2.51430191e-07
 7.71812408e-05 3.44023880e-05 1.93806816e-05 2.47068464e-07
 7.72252076e-05 3.51272002e-05 1.90375662e-05 2.42740793e-07
 7.72691744e-05 3.58710571e-05 1.87026288e-05 2.38446750e-07
 7.73131412e-05 3.66345680e-05 1.83756220e-05 2.34185920e-07
 7.73571080e-05 3.74183658e-05 1.80563077e-05 2.29957906e-07
 7.74010747e-05 3.82231068e-05 1.77444559e-05 2.25762295e-07
 7.74450415e-05 3.90494731e-05 1.74398454e-05 2.21598699e-07
 7.74890083e-05 3.98981731e-05 1.71422623e-05 2.17466714e-07
 7.75329751e-05 4.07699427e-05 1.68515010e-05 2.13365974e-07
 7.75769419e-05 4.16655466e-05 1.65673626e-05 2.09296086e-07
 7.76209086e-05 4.25857794e-05 1.62896553e-05 2.05256676e-07
 7.76648754e-05 4.35314677e-05 1.60181943e-05 2.01247387e-07
 7.77088422e-05 4.45034705e-05 1.57528008e-05 1.97267837e-07
 7.77528090e-05 4.55026818e-05 1.54933025e-05 1.93317693e-07
 7.77967758e-05 4.65300311e-05 1.52395326e-05 1.89396574e-07
 7.78407426e-05 4.75864863e-05 1.49913305e-05 1.85504155e-07
 7.78847093e-05 4.86730544e-05 1.47485405e-05 1.81640080e-07
 7.79286761e-05 4.97907840e-05 1.45110126e-05 1.77804013e-07
 7.79726429e-05 5.09407670e-05 1.42786015e-05 1.73995627e-07
 7.80166097e-05 5.21241411e-05 1.40511669e-05 1.70214579e-07
 7.80605765e-05 5.33420914e-05 1.38285730e-05 1.66460558e-07
 7.81045432e-05 5.45958534e-05 1.36106888e-05 1.62733243e-07
 7.81485100e-05 5.58867145e-05 1.33973869e-05 1.59032310e-07
 7.81924768e-05 5.72160180e-05 1.31885450e-05 1.55357455e-07
 7.82364436e-05 5.85851644e-05 1.29840438e-05 1.51708365e-07
 7.82804104e-05 5.99956153e-05 1.27837686e-05 1.48084753e-07
 7.83243771e-05 6.14488959e-05 1.25876078e-05 1.44486299e-07
 7.83683439e-05 6.29465985e-05 1.23954537e-05 1.40912726e-07
 7.84123107e-05 6.44903860e-05 1.22072019e-05 1.37363732e-07
 7.84562775e-05 6.60819954e-05 1.20227512e-05 1.33839042e-07
 7.85002443e-05 6.77232414e-05 1.18420037e-05 1.30338366e-07
 7.85442110e-05 6.94160209e-05 1.16648645e-05 1.26861424e-07
 7.85881778e-05 7.11623171e-05 1.14912415e-05 1.23407948e-07
 7.86321446e-05 7.29642044e-05 1.13210458e-05 1.19977664e-07
 7.86761114e-05 7.48238522e-05 1.11541907e-05 1.16570303e-07
 7.87200782e-05 7.67435316e-05 1.09905925e-05 1.13185602e-07
 7.87640449e-05 7.87256197e-05 1.08301700e-05 1.09823302e-07
 7.88080117e-05 8.07726057e-05 1.06728443e-05 1.06483146e-07
 7.88519785e-05 8.28870974e-05 1.05185391e-05 1.03164880e-07
 7.88959453e-05 8.50718270e-05 1.03671801e-05 9.98682511e-08
 7.89399121e-05 8.73296592e-05 1.02186955e-05 9.65930227e-08
 7.89838788e-05 8.96635972e-05 1.00730152e-05 9.33389379e-08
 7.90278456e-05 9.20767918e-05 9.93007161e-06 9.01057671e-08
 7.90718124e-05 9.45725492e-05 9.78979884e-06 8.68932672e-08
 7.91157792e-05 9.71543401e-05 9.65213302e-06 8.37012098e-08
 7.91597460e-05 9.98258089e-05 9.51701203e-06 8.05293542e-08
 7.92037128e-05 1.02590785e-04 9.38437568e-06 7.73774886e-08
 7.92476795e-05 1.05453290e-04 9.25416536e-06 7.42453691e-08
 7.92916463e-05 1.08417557e-04 9.12632423e-06 7.11327894e-08
 7.93356131e-05 1.11488033e-04 9.00079702e-06 6.80395250e-08
 7.93795799e-05 1.14669399e-04 8.87752997e-06 6.49653559e-08
 7.94235467e-05 1.17966584e-04 8.75647094e-06 6.19100742e-08
 7.94675134e-05 1.21384774e-04 8.63756915e-06 5.88734661e-08
 7.95114802e-05 1.24929437e-04 8.52077525e-06 5.58553251e-08
 7.95554470e-05 1.28606332e-04 8.40604129e-06 5.28554438e-08
 7.95994138e-05 1.32421533e-04 8.29332064e-06 4.98736245e-08
 7.96433806e-05 1.36381446e-04 8.18256787e-06 4.69096645e-08
 7.96873473e-05 1.40492832e-04 8.07373886e-06 4.39633598e-08
 7.97313141e-05 1.44762829e-04 7.96679070e-06 4.10345263e-08
 7.97752809e-05 1.49198976e-04 7.86168151e-06 3.81229636e-08
 7.98192477e-05 1.53809240e-04 7.75837079e-06 3.52284880e-08
 7.98632145e-05 1.58602043e-04 7.65681880e-06 3.23509032e-08
 7.99071812e-05 1.63586295e-04 7.55698710e-06 2.94900326e-08
 7.99511480e-05 1.68771426e-04 7.45883820e-06 2.66456872e-08
 7.99951148e-05 1.74167419e-04 7.36233557e-06 2.38176894e-08
 8.00390816e-05 1.79784849e-04 7.26744362e-06 2.10058612e-08
 8.00830484e-05 1.85634925e-04 7.17412776e-06 1.82100205e-08
 8.01270151e-05 1.91729536e-04 7.08235428e-06 1.54300017e-08
 8.01709819e-05 1.98081293e-04 6.99209028e-06 1.26656274e-08
 8.02149487e-05 2.04703585e-04 6.90330381e-06 9.91672919e-09
 8.02589155e-05 2.11610635e-04 6.81596361e-06 7.18313785e-09
 8.03028823e-05 2.18817559e-04 6.73003938e-06 4.46469067e-09
 8.03468490e-05 2.26340429e-04 6.64550143e-06 1.76122122e-09
 8.03908158e-05 2.34196349e-04 6.56232095e-06 -9.27427518e-10
 8.04347826e-05 2.42403527e-04 6.48046976e-06 -3.60141994e-09
 8.04787494e-05 2.50981362e-04 6.39992041e-06 -6.26091707e-09
 8.05227162e-05 2.59950532e-04 6.32064623e-06 -8.90606223e-09
 8.05666830e-05 2.69333091e-04 6.24262102e-06 -1.15370205e-08
 8.06106497e-05 2.79152584e-04 6.16581950e-06 -1.41539407e-08
 8.06546165e-05 2.89434149e-04 6.09021666e-06 -1.67569746e-08
 8.06985833e-05 3.00204662e-04 6.01578851e-06 -1.93462610e-08
 8.07425501e-05 3.11492857e-04 5.94251126e-06 -2.19219613e-08
 8.07865169e-05 3.23329491e-04 5.87036197e-06 -2.44842127e-08
 8.08304836e-05 3.35747504e-04 5.79931814e-06 -2.70331560e-08
 8.08744504e-05 3.48782196e-04 5.72935784e-06 -2.95689349e-08
 8.09184172e-05 3.62471428e-04 5.66045965e-06 -3.20916926e-08
 8.09623840e-05 3.76855841e-04 5.59260267e-06 -3.46015588e-08
 8.10063508e-05 3.91979085e-04 5.52576648e-06 -3.70986853e-08
 8.10503175e-05 4.07888089e-04 5.45993125e-06 -3.95831855e-08
 8.10942843e-05 4.24633333e-04 5.39507745e-06 -4.20552075e-08
 8.11382511e-05 4.42269180e-04 5.33118610e-06 -4.45148857e-08
 8.11822179e-05 4.60854204e-04 5.26823869e-06 -4.69623369e-08
 8.12261847e-05 4.80451585e-04 5.20621711e-06 -4.93976954e-08
 8.12701514e-05 5.01129515e-04 5.14510362e-06 -5.18210956e-08
 8.13141182e-05 5.22961678e-04 5.08488102e-06 -5.42326527e-08
 8.13580850e-05 5.46027743e-04 5.02553233e-06 -5.66325017e-08
 8.14020518e-05 5.70413953e-04 4.96704114e-06 -5.90207472e-08
 8.14460186e-05 5.96213731e-04 4.90939132e-06 -6.13975317e-08
 8.14899853e-05 6.23528388e-04 4.85256703e-06 -6.37629611e-08
 8.15339521e-05 6.52467899e-04 4.79655301e-06 -6.61171621e-08
 8.15779189e-05 6.83151748e-04 4.74133412e-06 -6.84602437e-08
 8.16218857e-05 7.15709899e-04 4.68689568e-06 -7.07923265e-08
 8.16658525e-05 7.50283840e-04 4.63322331e-06 -7.31135283e-08
 8.17098192e-05 7.87027800e-04 4.58030298e-06 -7.54239531e-08
 8.17537860e-05 8.26110038e-04 4.52812088e-06 -7.77237218e-08
 8.17977528e-05 8.67714353e-04 4.47666363e-06 -8.00129405e-08
 8.18417196e-05 9.12041728e-04 4.42591806e-06 -8.22917180e-08
 8.18856864e-05 9.59312192e-04 4.37587131e-06 -8.45601658e-08
 8.19296532e-05 1.00976691e-03 4.32651084e-06 -8.68183849e-08
 8.19736199e-05 1.06367050e-03 4.27782428e-06 -8.90664915e-08
 8.20175867e-05 1.12131372e-03 4.22979968e-06 -9.13045751e-08
 8.20615535e-05 1.18301639e-03 4.18242521e-06 -9.35327522e-08
 8.21055203e-05 1.24913076e-03 4.13568936e-06 -9.57511220e-08
 8.21494871e-05 1.32004529e-03 4.08958087e-06 -9.79597762e-08
 8.21934538e-05 1.39618893e-03 4.04408872e-06 -1.00158829e-07
 8.22374206e-05 1.47803596e-03 3.99920205e-06 -1.02348372e-07
 8.22813874e-05 1.56611148e-03 3.95491042e-06 -1.04528497e-07
 8.23253542e-05 1.66099763e-03 3.91120333e-06 -1.06699311e-07
 8.23693210e-05 1.76334068e-03 3.86807077e-06 -1.08860908e-07
 8.24132877e-05 1.87385909e-03 3.82550278e-06 -1.11013375e-07
 8.24572545e-05 1.99335265e-03 3.78348968e-06 -1.13156812e-07
 8.25012213e-05 2.12271299e-03 3.74202191e-06 -1.15291311e-07
 8.25451881e-05 2.26293544e-03 3.70109022e-06 -1.17416960e-07
 8.25891549e-05 2.41513272e-03 3.66068549e-06 -1.19533854e-07
 8.26331216e-05 2.58055046e-03 3.62079877e-06 -1.21642075e-07
 8.26770884e-05 2.76058502e-03 3.58142131e-06 -1.23741724e-07
 8.27210552e-05 2.95680385e-03 3.54254459e-06 -1.25832875e-07
 8.27650220e-05 3.17096878e-03 3.50416018e-06 -1.27915622e-07
 8.28089888e-05 3.40506261e-03 3.46625988e-06 -1.29990050e-07
 8.28529555e-05 3.66131962e-03 3.42883561e-06 -1.32056242e-07
 8.28969223e-05 3.94226024e-03 3.39187951e-06 -1.34114283e-07
 8.29408891e-05 4.25073073e-03 3.35538385e-06 -1.36164255e-07
 8.29848559e-05 4.58994816e-03 3.31934102e-06 -1.38206241e-07
 8.30288227e-05 4.96355151e-03 3.28374361e-06 -1.40240321e-07
 8.30727894e-05 5.37565930e-03 3.24858435e-06 -1.42266579e-07
 8.31167562e-05 5.83093426e-03 3.21385608e-06 -1.44285088e-07
 8.31607230e-05 6.33465524e-03 3.17955185e-06 -1.46295928e-07
 8.32046898e-05 6.89279656e-03 3.14566475e-06 -1.48299185e-07
 8.32486566e-05 7.51211388e-03 3.11218810e-06 -1.50294923e-07
 8.32926234e-05 8.20023569e-03 3.07911528e-06 -1.52283232e-07
 8.33365901e-05 8.96575764e-03 3.04643986e-06 -1.54264170e-07
 8.33805569e-05 9.81833533e-03 3.01415544e-06 -1.56237831e-07
 8.34245237e-05 1.07687693e-02 2.98225590e-06 -1.58204275e-07
 8.34684905e-05 1.18290711e-02 2.95073504e-06 -1.60163579e-07
 8.35124573e-05 1.30124962e-02 2.91958696e-06 -1.62115814e-07
 8.35564240e-05 1.43335214e-02 2.88880577e-06 -1.64061057e-07
 8.36003908e-05 1.58077361e-02 2.85838568e-06 -1.65999376e-07
 8.36443576e-05 1.74516077e-02 2.82832115e-06 -1.67930828e-07
 8.36883244e-05 1.92820657e-02 2.79860651e-06 -1.69855508e-07
 8.37322912e-05 2.13158374e-02 2.76923641e-06 -1.71773464e-07
 8.37762579e-05 2.35684526e-02 2.74020552e-06 -1.73684769e-07
 8.38202247e-05 2.60528262e-02 2.71150858e-06 -1.75589493e-07
 8.38641915e-05 2.87773297e-02 2.68314047e-06 -1.77487700e-07
 8.39081583e-05 3.17432835e-02 2.65509617e-06 -1.79379459e-07
 8.39521251e-05 3.49418606e-02 2.62737069e-06 -1.81264833e-07
 8.39960918e-05 3.83505004e-02 2.59995925e-06 -1.83143878e-07
 8.40400586e-05 4.19291010e-02 2.57285703e-06 -1.85016677e-07
 8.40840254e-05 4.56164967e-02 2.54605935e-06 -1.86883276e-07
 8.41279922e-05 4.93279936e-02 2.51956169e-06 -1.88743745e-07
 8.41719590e-05 5.29549784e-02 2.49335945e-06 -1.90598145e-07
 8.42159257e-05 5.63676880e-02 2.46744828e-06 -1.92446535e-07
 8.42598925e-05 5.94220064e-02 2.44182380e-06 -1.94288978e-07
 8.43038593e-05 6.19705009e-02 2.41648176e-06 -1.96125536e-07
 8.43478261e-05 6.38768644e-02 2.39141797e-06 -1.97956262e-07
 8.43917929e-05 6.50317085e-02 2.36662830e-06 -1.99781220e-07
 8.44357596e-05 6.53667314e-02 2.34210874e-06 -2.01600470e-07
 8.44797264e-05 6.48641169e-02 2.31785529e-06 -2.03414062e-07
 8.45236932e-05 6.35589045e-02 2.29386409e-06 -2.05222059e-07
 8.45676600e-05 6.15337536e-02 2.27013128e-06 -2.07024519e-07
 8.46116268e-05 5.89074463e-02 2.24665312e-06 -2.08821490e-07
 8.46555936e-05 5.58198568e-02 2.22342590e-06 -2.10613039e-07
 8.46995603e-05 5.24165562e-02 2.20044601e-06 -2.12399209e-07
 8.47435271e-05 4.88356773e-02 2.17770987e-06 -2.14180063e-07
 8.47874939e-05 4.51985862e-02 2.15521398e-06 -2.15955650e-07
 8.48314607e-05 4.16047232e-02 2.13295491e-06 -2.17726027e-07
 8.48754275e-05 3.81301031e-02 2.11092925e-06 -2.19491241e-07
 8.49193942e-05 3.48285026e-02 2.08913371e-06 -2.21251351e-07
 8.49633610e-05 3.17342816e-02 2.06756499e-06 -2.23006408e-07
 8.50073278e-05 2.88659330e-02 2.04621990e-06 -2.24756455e-07
 8.50512946e-05 2.62297127e-02 2.02509529e-06 -2.26501552e-07
 8.50952614e-05 2.38229515e-02 2.00418804e-06 -2.28241745e-07
 8.51392281e-05 2.16368546e-02 1.98349511e-06 -2.29977087e-07
 8.51831949e-05 1.96587359e-02 1.96301349e-06 -2.31707626e-07
 8.52271617e-05 1.78737189e-02 1.94274027e-06 -2.33433403e-07
 8.52711285e-05 1.62659758e-02 1.92267251e-06 -2.35154479e-07
 8.53150953e-05 1.48195927e-02 1.90280738e-06 -2.36870896e-07
 8.53590620e-05 1.35191432e-02 1.88314208e-06 -2.38582701e-07
 8.54030288e-05 1.23500457e-02 1.86367387e-06 -2.40289939e-07
 8.54469956e-05 1.12987624e-02 1.84440001e-06 -2.41992661e-07
 8.54909624e-05 1.03528893e-02 1.82531785e-06 -2.43690913e-07
 8.55349292e-05 9.50117144e-03 1.80642480e-06 -2.45384739e-07
 8.55788959e-05 8.73347039e-03 1.78771826e-06 -2.47074179e-07
 8.56228627e-05 8.04070280e-03 1.76919567e-06 -2.48759287e-07
 8.56668295e-05 7.41476290e-03 1.75085460e-06 -2.50440105e-07
 8.57107963e-05 6.84843792e-03 1.73269256e-06 -2.52116671e-07
 8.57547631e-05 6.33532238e-03 1.71470712e-06 -2.53789035e-07
 8.57987298e-05 5.86973541e-03 1.69689597e-06 -2.55457240e-07
 8.58426966e-05 5.44664219e-03 1.67925671e-06 -2.57121324e-07
 8.58866634e-05 5.06158212e-03 1.66178710e-06 -2.58781336e-07
 8.59306302e-05 4.71060301e-03 1.64448486e-06 -2.60437308e-07
 8.59745970e-05 4.39020187e-03 1.62734774e-06 -2.62089292e-07
 8.60185638e-05 4.09727227e-03 1.61037361e-06 -2.63737326e-07
 8.60625305e-05 3.82905717e-03 1.59356027e-06 -2.65381447e-07
 8.61064973e-05 3.58310751e-03 1.57690563e-06 -2.67021699e-07
 8.61504641e-05 3.35724552e-03 1.56040759e-06 -2.68658121e-07
 8.61944309e-05 3.14953252e-03 1.54406413e-06 -2.70290757e-07
 8.62383977e-05 2.95824061e-03 1.52787317e-06 -2.71919638e-07
 8.62823644e-05 2.78182780e-03 1.51183283e-06 -2.73544806e-07
 8.63263312e-05 2.61891620e-03 1.49594102e-06 -2.75166308e-07
 8.63702980e-05 2.46827303e-03 1.48019593e-06 -2.76784167e-07
 8.64142648e-05 2.32879369e-03 1.46459561e-06 -2.78398438e-07
 8.64582316e-05 2.19948721e-03 1.44913820e-06 -2.80009139e-07
 8.65021983e-05 2.07946329e-03 1.43382187e-06 -2.81616330e-07
 8.65461651e-05 1.96792097e-03 1.41864482e-06 -2.83220029e-07
 8.65901319e-05 1.86413872e-03 1.40360528e-06 -2.84820280e-07
 8.66340987e-05 1.76746561e-03 1.38870146e-06 -2.86417121e-07
 8.66780655e-05 1.67731368e-03 1.37393167e-06 -2.88010584e-07
 8.67220322e-05 1.59315109e-03 1.35929418e-06 -2.89600713e-07
 8.67659990e-05 1.51449617e-03 1.34478738e-06 -2.91187524e-07
 8.68099658e-05 1.44091206e-03 1.33040955e-06 -2.92771075e-07
 8.68539326e-05 1.37200207e-03 1.31615908e-06 -2.94351390e-07
 8.68978994e-05 1.30740555e-03 1.30203444e-06 -2.95928498e-07
 8.69418661e-05 1.24679414e-03 1.28803396e-06 -2.97502447e-07
 8.69858329e-05 1.18986858e-03 1.27415616e-06 -2.99073256e-07
 8.70297997e-05 1.13635575e-03 1.26039950e-06 -3.00640969e-07
 8.70737665e-05 1.08600614e-03 1.24676246e-06 -3.02205612e-07
 8.71177333e-05 1.03859148e-03 1.23324356e-06 -3.03767226e-07
 8.71617000e-05 9.93902760e-04 1.21984135e-06 -3.05325837e-07
 8.72056668e-05 9.51748356e-04 1.20655441e-06 -3.06881476e-07
 8.72496336e-05 9.11952386e-04 1.19338127e-06 -3.08434185e-07
 8.72936004e-05 8.74353261e-04 1.18032061e-06 -3.09983983e-07
 8.73375672e-05 8.38802351e-04 1.16737099e-06 -3.11530908e-07
 8.73815340e-05 8.05162812e-04 1.15453108e-06 -3.13074996e-07
 8.74255007e-05 7.73308523e-04 1.14179957e-06 -3.14616269e-07
 8.74694675e-05 7.43123133e-04 1.12917511e-06 -3.16154761e-07
 8.75134343e-05 7.14499180e-04 1.11665641e-06 -3.17690503e-07
 8.75574011e-05 6.87337351e-04 1.10424222e-06 -3.19223528e-07
 8.76013679e-05 6.61545745e-04 1.09193124e-06 -3.20753862e-07
 8.76453346e-05 6.37039267e-04 1.07972228e-06 -3.22281531e-07
 8.76893014e-05 6.13739025e-04 1.06761407e-06 -3.23806574e-07
 8.77332682e-05 5.91571845e-04 1.05560543e-06 -3.25329016e-07
 8.77772350e-05 5.70469782e-04 1.04369517e-06 -3.26848881e-07
 8.78212018e-05 5.50369682e-04 1.03188212e-06 -3.28366205e-07
 8.78651685e-05 5.31212817e-04 1.02016513e-06 -3.29881010e-07
 8.79091353e-05 5.12944519e-04 1.00854305e-06 -3.31393330e-07
 8.79531021e-05 4.95513852e-04 9.97014777e-07 -3.32903192e-07
 8.79970689e-05 4.78873342e-04 9.85579187e-07 -3.34410620e-07
 8.80410357e-05 4.62978680e-04 9.74235225e-07 -3.35915639e-07
 8.80850024e-05 4.47788499e-04 9.62981752e-07 -3.37418289e-07
 8.81289692e-05 4.33264147e-04 9.51817778e-07 -3.38918585e-07
 8.81729360e-05 4.19369478e-04 9.40742236e-07 -3.40416556e-07
 8.82169028e-05 4.06070666e-04 9.29754078e-07 -3.41912231e-07
 8.82608696e-05 3.93336039e-04 9.18852294e-07 -3.43405639e-07
 8.83048363e-05 3.81135915e-04 9.08035914e-07 -3.44896799e-07
 8.83488031e-05 3.69442467e-04 8.97303916e-07 -3.46385740e-07
 8.83927699e-05 3.58229578e-04 8.86655343e-07 -3.47872494e-07
 8.84367367e-05 3.47472732e-04 8.76089228e-07 -3.49357072e-07
 8.84807035e-05 3.37148890e-04 8.65604620e-07 -3.50839520e-07
 8.85246702e-05 3.27236404e-04 8.55200623e-07 -3.52319838e-07
 8.85686370e-05 3.17714897e-04 8.44876255e-07 -3.53798074e-07
 8.86126038e-05 3.08565200e-04 8.34630657e-07 -3.55274238e-07
 8.86565706e-05 2.99769253e-04 8.24462907e-07 -3.56748363e-07
 8.87005374e-05 2.91310042e-04 8.14372137e-07 -3.58220466e-07
 8.87445042e-05 2.83171525e-04 8.04357457e-07 -3.59690575e-07
 8.87884709e-05 2.75338564e-04 7.94418038e-07 -3.61158717e-07
 8.88324377e-05 2.67796873e-04 7.84552989e-07 -3.62624909e-07
 8.88764045e-05 2.60532962e-04 7.74761511e-07 -3.64089178e-07
 8.89203713e-05 2.53534080e-04 7.65042769e-07 -3.65551552e-07
 8.89643381e-05 2.46788174e-04 7.55395931e-07 -3.67012041e-07
 8.90083048e-05 2.40283843e-04 7.45820200e-07 -3.68470687e-07
 8.90522716e-05 2.34010298e-04 7.36314822e-07 -3.69927490e-07
 8.90962384e-05 2.27957321e-04 7.26878950e-07 -3.71382493e-07
 8.91402052e-05 2.22115237e-04 7.17511853e-07 -3.72835707e-07
 8.91841720e-05 2.16474872e-04 7.08212761e-07 -3.74287159e-07
 8.92281387e-05 2.11027529e-04 6.98980930e-07 -3.75736869e-07
 8.92721055e-05 2.05764959e-04 6.89815595e-07 -3.77184857e-07
 8.93160723e-05 2.00679332e-04 6.80716053e-07 -3.78631150e-07
 8.93600391e-05 1.95763212e-04 6.71681557e-07 -3.80075765e-07
 8.94040059e-05 1.91009538e-04 6.62711410e-07 -3.81518726e-07
 8.94479726e-05 1.86411599e-04 6.53804911e-07 -3.82960052e-07
 8.94919394e-05 1.81963012e-04 6.44961339e-07 -3.84399767e-07
 8.95359062e-05 1.77657711e-04 6.36180044e-07 -3.85837888e-07
 8.95798730e-05 1.73489919e-04 6.27460337e-07 -3.87274436e-07
 8.96238398e-05 1.69454140e-04 6.18801525e-07 -3.88709442e-07
 8.96678065e-05 1.65545140e-04 6.10202991e-07 -3.90142909e-07
 8.97117733e-05 1.61757931e-04 6.01664044e-07 -3.91574871e-07
 8.97557401e-05 1.58087762e-04 5.93184083e-07 -3.93005341e-07
 8.97997069e-05 1.54530099e-04 5.84762441e-07 -3.94434340e-07
 8.98436737e-05 1.51080622e-04 5.76398498e-07 -3.95861893e-07
 8.98876404e-05 1.47735208e-04 5.68091642e-07 -3.97288014e-07
 8.99316072e-05 1.44489921e-04 5.59841280e-07 -3.98712721e-07
 8.99755740e-05 1.41341003e-04 5.51646764e-07 -4.00136040e-07
 9.00195408e-05 1.38284865e-04 5.43507553e-07 -4.01557985e-07
 9.00635076e-05 1.35318077e-04 5.35423014e-07 -4.02978578e-07
 9.01074744e-05 1.32437361e-04 5.27392592e-07 -4.04397836e-07
 9.01514411e-05 1.29639585e-04 5.19415718e-07 -4.05815779e-07
 9.01954079e-05 1.26921749e-04 5.11491803e-07 -4.07232424e-07
 9.02393747e-05 1.24280987e-04 5.03620309e-07 -4.08647792e-07
 9.02833415e-05 1.21714552e-04 4.95800692e-07 -4.10061897e-07
 9.03273083e-05 1.19219818e-04 4.88032368e-07 -4.11474764e-07
 9.03712750e-05 1.16794267e-04 4.80314851e-07 -4.12886405e-07
 9.04152418e-05 1.14435488e-04 4.72647574e-07 -4.14296839e-07
 9.04592086e-05 1.12141172e-04 4.65030018e-07 -4.15706088e-07
 9.05031754e-05 1.09909103e-04 4.57461674e-07 -4.17114164e-07
 9.05471422e-05 1.07737158e-04 4.49942030e-07 -4.18521091e-07
 9.05911089e-05 1.05623299e-04 4.42470579e-07 -4.19926877e-07
 9.06350757e-05 1.03565573e-04 4.35046809e-07 -4.21331550e-07
 9.06790425e-05 1.01562105e-04 4.27670252e-07 -4.22735118e-07
 9.07230093e-05 9.96110927e-05 4.20340388e-07 -4.24137606e-07
 9.07669761e-05 9.77108091e-05 4.13056773e-07 -4.25539026e-07
 9.08109428e-05 9.58595932e-05 4.05818907e-07 -4.26939393e-07
 9.08549096e-05 9.40558489e-05 3.98626316e-07 -4.28338732e-07
 9.08988764e-05 9.22980442e-05 3.91478568e-07 -4.29737049e-07
 9.09428432e-05 9.05847041e-05 3.84375159e-07 -4.31134371e-07
 9.09868100e-05 8.89144127e-05 3.77315685e-07 -4.32530702e-07
 9.10307767e-05 8.72858057e-05 3.70299663e-07 -4.33926070e-07
 9.10747435e-05 8.56975730e-05 3.63326654e-07 -4.35320486e-07
 9.11187103e-05 8.41484522e-05 3.56396245e-07 -4.36713967e-07
 9.11626771e-05 8.26372291e-05 3.49507981e-07 -4.38106524e-07
 9.12066439e-05 8.11627343e-05 3.42661447e-07 -4.39498180e-07
 9.12506106e-05 7.97238422e-05 3.35856218e-07 -4.40888949e-07
 9.12945774e-05 7.83194681e-05 3.29091883e-07 -4.42278841e-07
 9.13385442e-05 7.69485670e-05 3.22368015e-07 -4.43667877e-07
 9.13825110e-05 7.56101323e-05 3.15684233e-07 -4.45056071e-07
 9.14264778e-05 7.43031931e-05 3.09040103e-07 -4.46443439e-07
 9.14704446e-05 7.30268142e-05 3.02435265e-07 -4.47829992e-07
 9.15144113e-05 7.17800928e-05 2.95869297e-07 -4.49215752e-07
 9.15583781e-05 7.05621588e-05 2.89341825e-07 -4.50600728e-07
 9.16023449e-05 6.93721726e-05 2.82852455e-07 -4.51984938e-07
 9.16463117e-05 6.82093236e-05 2.76400828e-07 -4.53368392e-07
 9.16902785e-05 6.70728303e-05 2.69986553e-07 -4.54751111e-07
 9.17342452e-05 6.59619371e-05 2.63609253e-07 -4.56133106e-07
 9.17782120e-05 6.48759157e-05 2.57268596e-07 -4.57514392e-07
 9.18221788e-05 6.38140616e-05 2.50964177e-07 -4.58894983e-07
 9.18661456e-05 6.27756949e-05 2.44695668e-07 -4.60274892e-07
 9.19101124e-05 6.17601587e-05 2.38462713e-07 -4.61654135e-07
 9.19540791e-05 6.07668173e-05 2.32264945e-07 -4.63032728e-07
 9.19980459e-05 5.97950580e-05 2.26102033e-07 -4.64410680e-07
 9.20420127e-05 5.88442866e-05 2.19973653e-07 -4.65788006e-07
 9.20859795e-05 5.79139297e-05 2.13879421e-07 -4.67164723e-07
 9.21299463e-05 5.70034322e-05 2.07819039e-07 -4.68540845e-07
 9.21739130e-05 5.61122581e-05 2.01792181e-07 -4.69916374e-07
 9.22178798e-05 5.52398869e-05 1.95798499e-07 -4.71291341e-07
 9.22618466e-05 5.43858171e-05 1.89837669e-07 -4.72665749e-07
 9.23058134e-05 5.35495618e-05 1.83909408e-07 -4.74039609e-07
 9.23497802e-05 5.27306504e-05 1.78013358e-07 -4.75412944e-07
 9.23937469e-05 5.19286271e-05 1.72149236e-07 -4.76785755e-07
 9.24377137e-05 5.11430503e-05 1.66316716e-07 -4.78158069e-07
 9.24816805e-05 5.03734924e-05 1.60515493e-07 -4.79529886e-07
 9.25256473e-05 4.96195399e-05 1.54745299e-07 -4.80901222e-07
 9.25696141e-05 4.88807905e-05 1.49005798e-07 -4.82272097e-07
 9.26135809e-05 4.81568560e-05 1.43296688e-07 -4.83642517e-07
 9.26575476e-05 4.74473594e-05 1.37617726e-07 -4.85012495e-07
 9.27015144e-05 4.67519355e-05 1.31968590e-07 -4.86382042e-07
 9.27454812e-05 4.60702298e-05 1.26348987e-07 -4.87751178e-07
 9.27894480e-05 4.54018988e-05 1.20758660e-07 -4.89119906e-07
 9.28334148e-05 4.47466096e-05 1.15197312e-07 -4.90488246e-07
 9.28773815e-05 4.41040391e-05 1.09664678e-07 -4.91856204e-07
 9.29213483e-05 4.34738736e-05 1.04160491e-07 -4.93223794e-07
 9.29653151e-05 4.28558090e-05 9.86844433e-08 -4.94591033e-07
 9.30092819e-05 4.22495503e-05 9.32363277e-08 -4.95957926e-07
 9.30532487e-05 4.16548106e-05 8.78158325e-08 -4.97324487e-07
 9.30972154e-05 4.10713121e-05 8.24227164e-08 -4.98690727e-07
 9.31411822e-05 4.04987846e-05 7.70567192e-08 -5.00056664e-07
 9.31851490e-05 3.99369657e-05 7.17175862e-08 -5.01422301e-07
 9.32291158e-05 3.93856013e-05 6.64050595e-08 -5.02787652e-07
 9.32730826e-05 3.88444431e-05 6.11188914e-08 -5.04152734e-07
 9.33170493e-05 3.83132517e-05 5.58588391e-08 -5.05517551e-07
 9.33610161e-05 3.77917929e-05 5.06246583e-08 -5.06882119e-07
 9.34049829e-05 3.72798403e-05 4.54160974e-08 -5.08246446e-07
 9.34489497e-05 3.67771731e-05 4.02329245e-08 -5.09610548e-07
 9.34929165e-05 3.62835768e-05 3.50749068e-08 -5.10974428e-07
 9.35368832e-05 3.57988432e-05 2.99417928e-08 -5.12338111e-07
 9.35808500e-05 3.53227699e-05 2.48333738e-08 -5.13701589e-07
 9.36248168e-05 3.48551593e-05 1.97494086e-08 -5.15064890e-07
 9.36687836e-05 3.43958202e-05 1.46896636e-08 -5.16428015e-07
 9.37127504e-05 3.39445661e-05 9.65392317e-09 -5.17790978e-07
 9.37567171e-05 3.35012156e-05 4.64196488e-09 -5.19153791e-07
 9.38006839e-05 3.30655922e-05 -3.46423276e-10 -5.20516462e-07
 9.38446507e-05 3.26375246e-05 -5.31148979e-09 -5.21879003e-07
 9.38886175e-05 3.22168451e-05 -1.02534142e-08 -5.23241426e-07
 9.39325843e-05 3.18033919e-05 -1.51724162e-08 -5.24603736e-07
 9.39765511e-05 3.13970058e-05 -2.00687329e-08 -5.25965950e-07
 9.40205178e-05 3.09975334e-05 -2.49425432e-08 -5.27328074e-07
 9.40644846e-05 3.06048241e-05 -2.97940722e-08 -5.28690124e-07
 9.41084514e-05 3.02187323e-05 -3.46235099e-08 -5.30052099e-07
 9.41524182e-05 2.98391153e-05 -3.94310636e-08 -5.31414022e-07
 9.41963850e-05 2.94658345e-05 -4.42169438e-08 -5.32775896e-07
 9.42403517e-05 2.90987551e-05 -4.89813378e-08 -5.34137730e-07
 9.42843185e-05 2.87377453e-05 -5.37244313e-08 -5.35499537e-07
 9.43282853e-05 2.83826769e-05 -5.84464526e-08 -5.36861329e-07
 9.43722521e-05 2.80334251e-05 -6.31475603e-08 -5.38223110e-07
 9.44162189e-05 2.76898681e-05 -6.78279544e-08 -5.39584896e-07
 9.44601856e-05 2.73518872e-05 -7.24878311e-08 -5.40946688e-07
 9.45041524e-05 2.70193667e-05 -7.71273648e-08 -5.42308508e-07
 9.45481192e-05 2.66921938e-05 -8.17467534e-08 -5.43670355e-07
 9.45920860e-05 2.63702585e-05 -8.63461694e-08 -5.45032246e-07
 9.46360528e-05 2.60534537e-05 -9.09257827e-08 -5.46394181e-07
 9.46800195e-05 2.57416747e-05 -9.54858037e-08 -5.47756180e-07
 9.47239863e-05 2.54348192e-05 -1.00026388e-07 -5.49118248e-07
 9.47679531e-05 2.51327881e-05 -1.04547706e-07 -5.50480393e-07
 9.48119199e-05 2.48354843e-05 -1.09049937e-07 -5.51842624e-07
 9.48558867e-05 2.45428126e-05 -1.13533274e-07 -5.53204957e-07
 9.48998534e-05 2.42546811e-05 -1.17997842e-07 -5.54567391e-07
 9.49438202e-05 2.39709993e-05 -1.22443857e-07 -5.55929944e-07
 9.49877870e-05 2.36916793e-05 -1.26871452e-07 -5.57292615e-07
 9.50317538e-05 2.34166350e-05 -1.31280806e-07 -5.58655428e-07
 9.50757206e-05 2.31457826e-05 -1.35672083e-07 -5.60018377e-07
 9.51196873e-05 2.28790402e-05 -1.40045439e-07 -5.61381477e-07
 9.51636541e-05 2.26163279e-05 -1.44401039e-07 -5.62744743e-07
 9.52076209e-05 2.23575674e-05 -1.48739044e-07 -5.64108172e-07
 9.52515877e-05 2.21026826e-05 -1.53059604e-07 -5.65471784e-07
 9.52955545e-05 2.18515991e-05 -1.57362868e-07 -5.66835574e-07
 9.53395213e-05 2.16042439e-05 -1.61649018e-07 -5.68199568e-07
 9.53834880e-05 2.13605462e-05 -1.65918177e-07 -5.69563762e-07
 9.54274548e-05 2.11204364e-05 -1.70170509e-07 -5.70928169e-07
 9.54714216e-05 2.08838467e-05 -1.74406158e-07 -5.72292796e-07
 9.55153884e-05 2.06507109e-05 -1.78625284e-07 -5.73657654e-07
 9.55593552e-05 2.04209640e-05 -1.82828011e-07 -5.75022749e-07
 9.56033219e-05 2.01945429e-05 -1.87014521e-07 -5.76388091e-07
 9.56472887e-05 1.99713857e-05 -1.91184916e-07 -5.77753688e-07
 9.56912555e-05 1.97514319e-05 -1.95339361e-07 -5.79119544e-07
 9.57352223e-05 1.95346222e-05 -1.99478005e-07 -5.80485679e-07
 9.57791891e-05 1.93208990e-05 -2.03600964e-07 -5.81852087e-07
 9.58231558e-05 1.91102058e-05 -2.07708394e-07 -5.83218786e-07
 9.58671226e-05 1.89024871e-05 -2.11800429e-07 -5.84585778e-07
 9.59110894e-05 1.86976891e-05 -2.15877195e-07 -5.85953076e-07
 9.59550562e-05 1.84957587e-05 -2.19938848e-07 -5.87320687e-07
 9.59990230e-05 1.82966444e-05 -2.23985495e-07 -5.88688616e-07
 9.60429897e-05 1.81002955e-05 -2.28017276e-07 -5.90056873e-07
 9.60869565e-05 1.79066625e-05 -2.32034350e-07 -5.91425468e-07
 9.61309233e-05 1.77156971e-05 -2.36036798e-07 -5.92794404e-07
 9.61748901e-05 1.75273518e-05 -2.40024782e-07 -5.94163695e-07
 9.62188569e-05 1.73415804e-05 -2.43998419e-07 -5.95533341e-07
 9.62628236e-05 1.71583374e-05 -2.47957833e-07 -5.96903359e-07
 9.63067904e-05 1.69775785e-05 -2.51903159e-07 -5.98273749e-07
 9.63507572e-05 1.67992603e-05 -2.55834501e-07 -5.99644521e-07
 9.63947240e-05 1.66233401e-05 -2.59751998e-07 -6.01015686e-07
 9.64386908e-05 1.64497764e-05 -2.63655769e-07 -6.02387245e-07
 9.64826575e-05 1.62785284e-05 -2.67545929e-07 -6.03759218e-07
 9.65266243e-05 1.61095564e-05 -2.71422593e-07 -6.05131592e-07
 9.65705911e-05 1.59428209e-05 -2.75285889e-07 -6.06504393e-07
 9.66145579e-05 1.57782839e-05 -2.79135935e-07 -6.07877622e-07
 9.66585247e-05 1.56159080e-05 -2.82972836e-07 -6.09251286e-07
 9.67024915e-05 1.54556566e-05 -2.86796700e-07 -6.10625389e-07
 9.67464582e-05 1.52974934e-05 -2.90607675e-07 -6.11999947e-07
 9.67904250e-05 1.51413833e-05 -2.94405835e-07 -6.13374960e-07
 9.68343918e-05 1.49872920e-05 -2.98191313e-07 -6.14750439e-07
 9.68783586e-05 1.48351857e-05 -3.01964202e-07 -6.16126386e-07
 9.69223254e-05 1.46850311e-05 -3.05724636e-07 -6.17502816e-07
 9.69662921e-05 1.45367959e-05 -3.09472712e-07 -6.18879730e-07
 9.70102589e-05 1.43904484e-05 -3.13208526e-07 -6.20257140e-07
 9.70542257e-05 1.42459573e-05 -3.16932193e-07 -6.21635044e-07
 9.70981925e-05 1.41032921e-05 -3.20643831e-07 -6.23013464e-07
 9.71421593e-05 1.39624230e-05 -3.24343524e-07 -6.24392391e-07
 9.71861260e-05 1.38233206e-05 -3.28031387e-07 -6.25771844e-07
 9.72300928e-05 1.36859561e-05 -3.31707519e-07 -6.27151822e-07
 9.72740596e-05 1.35503015e-05 -3.35372028e-07 -6.28532338e-07
 9.73180264e-05 1.34163291e-05 -3.39025001e-07 -6.29913396e-07
 9.73619932e-05 1.32840117e-05 -3.42666560e-07 -6.31295000e-07
 9.74059599e-05 1.31533229e-05 -3.46296775e-07 -6.32677163e-07
 9.74499267e-05 1.30242366e-05 -3.49915776e-07 -6.34059886e-07
 9.74938935e-05 1.28967273e-05 -3.53523634e-07 -6.35443181e-07
 9.75378603e-05 1.27707700e-05 -3.57120456e-07 -6.36827048e-07
 9.75818271e-05 1.26463400e-05 -3.60706336e-07 -6.38211500e-07
 9.76257938e-05 1.25234134e-05 -3.64281383e-07 -6.39596545e-07
 9.76697606e-05 1.24019664e-05 -3.67845654e-07 -6.40982178e-07
 9.77137274e-05 1.22819758e-05 -3.71399295e-07 -6.42368421e-07
 9.77576942e-05 1.21634191e-05 -3.74942346e-07 -6.43755270e-07
 9.78016610e-05 1.20462738e-05 -3.78474919e-07 -6.45142733e-07
 9.78456277e-05 1.19305181e-05 -3.81997135e-07 -6.46530821e-07
 9.78895945e-05 1.18161304e-05 -3.85509026e-07 -6.47919537e-07
 9.79335613e-05 1.17030898e-05 -3.89010720e-07 -6.49308886e-07
 9.79775281e-05 1.15913755e-05 -3.92502307e-07 -6.50698878e-07
 9.80214949e-05 1.14809672e-05 -3.95983847e-07 -6.52089518e-07
 9.80654617e-05 1.13718451e-05 -3.99455456e-07 -6.53480814e-07
 9.81094284e-05 1.12639895e-05 -4.02917199e-07 -6.54872764e-07
 9.81533952e-05 1.11573813e-05 -4.06369170e-07 -6.56265389e-07
 9.81973620e-05 1.10520016e-05 -4.09811458e-07 -6.57658682e-07
 9.82413288e-05 1.09478321e-05 -4.13244139e-07 -6.59052654e-07
 9.82852956e-05 1.08448543e-05 -4.16667289e-07 -6.60447313e-07
 9.83292623e-05 1.07430506e-05 -4.20081020e-07 -6.61842666e-07
 9.83732291e-05 1.06424035e-05 -4.23485374e-07 -6.63238711e-07
 9.84171959e-05 1.05428957e-05 -4.26880461e-07 -6.64635466e-07
 9.84611627e-05 1.04445104e-05 -4.30266353e-07 -6.66032926e-07
 9.85051295e-05 1.03472311e-05 -4.33643116e-07 -6.67431104e-07
 9.85490962e-05 1.02510413e-05 -4.37010856e-07 -6.68830008e-07
 9.85930630e-05 1.01559253e-05 -4.40369633e-07 -6.70229633e-07
 9.86370298e-05 1.00618671e-05 -4.43719513e-07 -6.71629997e-07
 9.86809966e-05 9.96885146e-06 -4.47060603e-07 -6.73031101e-07
 9.87249634e-05 9.87686320e-06 -4.50392960e-07 -6.74432948e-07
 9.87689301e-05 9.78588740e-06 -4.53716662e-07 -6.75835551e-07
 9.88128969e-05 9.69590951e-06 -4.57031775e-07 -6.77238906e-07
 9.88568637e-05 9.60691500e-06 -4.60338405e-07 -6.78643032e-07
 9.89008305e-05 9.51888989e-06 -4.63636590e-07 -6.80047923e-07
 9.89447973e-05 9.43182036e-06 -4.66926415e-07 -6.81453589e-07
 9.89887640e-05 9.34569258e-06 -4.70207958e-07 -6.82860040e-07
 9.90327308e-05 9.26049328e-06 -4.73481288e-07 -6.84267273e-07
 9.90766976e-05 9.17620935e-06 -4.76746475e-07 -6.85675301e-07
 9.91206644e-05 9.09282772e-06 -4.80003587e-07 -6.87084126e-07
 9.91646312e-05 9.01033570e-06 -4.83252709e-07 -6.88493762e-07
 9.92085979e-05 8.92872090e-06 -4.86493880e-07 -6.89904195e-07
 9.92525647e-05 8.84797097e-06 -4.89727200e-07 -6.91315453e-07
 9.92965315e-05 8.76807367e-06 -4.92952722e-07 -6.92727531e-07
 9.93404983e-05 8.68901745e-06 -4.96170516e-07 -6.94140429e-07
 9.93844651e-05 8.61079028e-06 -4.99380657e-07 -6.95554171e-07
 9.94284319e-05 8.53338112e-06 -5.02583182e-07 -6.96968735e-07
 9.94723986e-05 8.45677812e-06 -5.05778210e-07 -6.98384157e-07
 9.95163654e-05 8.38097063e-06 -5.08965754e-07 -6.99800420e-07
 9.95603322e-05 8.30594768e-06 -5.12145904e-07 -7.01217535e-07
 9.96042990e-05 8.23169829e-06 -5.15318741e-07 -7.02635520e-07
 9.96482658e-05 8.15821221e-06 -5.18484272e-07 -7.04054357e-07
 9.96922325e-05 8.08547889e-06 -5.21642630e-07 -7.05474071e-07
 9.97361993e-05 8.01348807e-06 -5.24793844e-07 -7.06894667e-07
 9.97801661e-05 7.94223000e-06 -5.27937958e-07 -7.08316131e-07
 9.98241329e-05 7.87169437e-06 -5.31075076e-07 -7.09738491e-07
 9.98680997e-05 7.80187191e-06 -5.34205226e-07 -7.11161742e-07
 9.99120664e-05 7.73275276e-06 -5.37328474e-07 -7.12585887e-07


==> histo_with_reg.dat <==
0	861
1	971
2	1094
3	1189
4	1200
5	1293
6	1529
7	1752
8	2113
9	2653
10	3393
11	4616
12	6646
13	8679
14	10306
15	11466
16	11310
17	10089
18	8027
19	5729
20	4187
21	3636
22	3791
23	3966
24	3448
25	3183
26	3206
27	3375
28	3144
29	2817
30	2678
31	2538
32	2398
33	2222
34	2254
35	2132
36	826
37	719
38	599
39	2211
40	2027
41	1912
42	1840
43	1989
44	2168
45	2080
46	1225
47	1015
48	961
49	860
50	987
51	2243
52	2224
53	2063
54	1990
55	1568
56	834
57	687
58	514
59	406
60	469
61	647
62	2154
63	1229
64	1324
65	1763
66	1795
67	1624
68	964
69	665
70	552
71	450
72	446
73	862
74	1128
75	1293
76	1719
77	714
78	813
79	1034
80	1659
81	1953
82	1067
83	805
84	880
85	613
86	1656
87	1121
88	2018
89	1179
90	1778
91	1185
92	827
93	784
94	788
95	473
96	471
97	494
98	601
99	330
100	224
101	330
102	126
103	212
104	33
105	8
106	15
107	80
108	212
109	21
110	11
111	16
112	96
113	628
114	29
115	2
116	2
117	1
118	9
119	62
120	41
121	5
122	1
123	1
124	396
125	68
126	3
127	1
128	2
129	1
130	2
131	8
132	51
133	127
134	10
135	2
136	1
137	3
138	46
139	340
140	281
141	332
142	99
143	53
144	41
145	20
146	59
147	179
148	2
149	1
150	1
151	6
152	148
153	2
154	4
155	255
156	299
157	117
158	35
159	11
160	4
161	3
162	15
163	2
164	1
165	7
166	350
167	186
168	45
169	24
170	193
171	5
172	1
173	58
174	2
175	21
176	196
177	150
178	111
179	30
180	37
181	163
182	31
183	90
184	282
185	159
186	395
187	15
188	41
189	71
190	64
191	33
192	10
193	11
194	176
195	280
196	4
197	103
198	25
199	28
200	5
201	109
202	11
203	8
204	24
205	3
206	15
207	9
208	4
209	1
210	1
211	1
212	5
213	3
214	4
215	1
216	1
217	1
218	1
219	5
220	0
221	0
222	0
223	0
224	0
225	0
226	0
227	0
228	0
229	0
230	0
231	0
232	0
233	0
234	0
235	0
236	0
237	0
238	0
239	0
240	0
241	0
242	0
243	0
244	0
245	0
246	0
247	0
248	0
249	0
250	0
251	0
252	0
253	0
254	0
255	0



==> histo_without_reg.dat <==
0	20208
1	17517
2	11244
3	13192
4	8512
5	9926
6	15448
7	5857
8	5449
9	1136
10	2379
11	4282
12	6706
13	7456
14	2797
15	1820
16	879
17	3632
18	1430
19	1499
20	2745
21	3930
22	4777
23	2241
24	644
25	3374
26	31363
27	1234
28	1767
29	2225
30	3096
31	1058
32	1969
33	1070
34	509
35	1456
36	1275
37	938
38	862
39	563
40	1613
41	475
42	793
43	724
44	276
45	803
46	996
47	649
48	752
49	249
50	617
51	404
52	172
53	639
54	326
55	419
56	25
57	56
58	250
59	156
60	172
61	384
62	326
63	542
64	384
65	325
66	541
67	148
68	304
69	446
70	344
71	160
72	193
73	64
74	52
75	71
76	120
77	408
78	56
79	350
80	90
81	49
82	193
83	230
84	167
85	93
86	281
87	61
88	271
89	145
90	224
91	217
92	40
93	53
94	14
95	87
96	199
97	105
98	74
99	111
100	71
101	102
102	6
103	10
104	26
105	4
106	3
107	40
108	146
109	58
110	8
111	2
112	57
113	50
114	3
115	1
116	9
117	52
118	40
119	92
120	3
121	1
122	132
123	35
124	20
125	3
126	1
127	21
128	9
129	33
130	86
131	32
132	5
133	80
134	47
135	84
136	15
137	92
138	14
139	23
140	7
141	23
142	9
143	24
144	21
145	32
146	13
147	21
148	18
149	1
150	15
151	5
152	48
153	14
154	5
155	15
156	7
157	2
158	6
159	1
160	10
161	30
162	7
163	6
164	7
165	5
166	10
167	3
168	7
169	6
170	13
171	10
172	6
173	1
174	7
175	7
176	1
177	9
178	23
179	4
180	5
181	3
182	6
183	2
184	1
185	3
186	3
187	2
188	1
189	3
190	1
191	3
192	2
193	1
194	1
195	3
196	1
197	1
198	1
199	0
200	0
201	0
202	0
203	0
204	0
205	0
206	0
207	0
208	0
209	0
210	0
211	0
212	0
213	0
214	0
215	0
216	0
217	0
218	0
219	0
220	0
221	0
222	0
223	0
224	0
225	0
226	0
227	0
228	0
229	0
230	0
231	0
232	0
233	0
234	0
235	0
236	0
237	0
238	0
239	0
240	0
241	0
242	0
243	0
244	0
245	0
246	0
247	0
248	0
249	0
250	0
251	0
252	0
253	0
254	0
255	0



==> ivt.dat <==
2.000000000000000042e-02 7.671088055175344367e-02 1.635224091632321575e-02
2.396793587174348567e-02 7.101587904785458538e-02 1.635224091632321575e-02
2.793587174348697438e-02 6.889821012677616041e-02 1.635224091632321575e-02
3.190380761523046310e-02 6.384888862089836692e-02 1.635224091632321575e-02
3.587174348697394488e-02 6.171052682358183633e-02 1.635224091632321575e-02
3.983967935871743360e-02 5.699420874724572816e-02 1.635224091632321575e-02
4.380761523046092232e-02 5.476295561597609163e-02 1.635224091632321575e-02
4.777555110220441104e-02 5.192921850063332567e-02 1.635224091632321575e-02
5.174348697394789975e-02 4.928798059495467787e-02 1.635224091632321575e-02
5.571142284569138847e-02 4.770364293651970650e-02 1.635224091632321575e-02
5.967935871743487719e-02 4.498819500481561484e-02 1.635224091632321575e-02
6.364729458917835203e-02 4.352749690492567491e-02 1.635224091632321575e-02
6.761523046092184075e-02 4.187016866594787945e-02 1.635224091632321575e-02
7.158316633266532947e-02 4.013558177738280053e-02 1.635224091632321575e-02
7.555110220440881819e-02 3.899019745733936504e-02 1.635224091632321575e-02
7.951903807615230690e-02 3.731526056359523585e-02 1.635224091632321575e-02
8.348697394789579562e-02 3.628307259050497779e-02 1.635224091632321575e-02
8.745490981963928434e-02 3.530736907484807729e-02 1.635224091632321575e-02
9.142284569138277306e-02 3.399469962573677118e-02 1.635224091632321575e-02
9.539078156312626178e-02 3.316054830918726409e-02 1.635224091632321575e-02
9.935871743486975050e-02 3.221159166344429031e-02 1.635224091632321575e-02
1.033266533066132253e-01 3.126774580547278526e-02 1.635224091632321575e-02
1.072945891783567141e-01 3.057551706554750837e-02 1.635224091632321575e-02
1.112625250501002028e-01 2.962259336677499147e-02 1.635224091632321575e-02
1.152304609218436915e-01 2.898873296598207527e-02 1.635224091632321575e-02
1.191983967935871802e-01 2.828442859955164479e-02 1.635224091632321575e-02
1.231663326653306689e-01 2.758842320817352783e-02 1.635224091632321575e-02
1.271342685370741576e-01 2.705542222748471767e-02 1.635224091632321575e-02
1.311022044088176186e-01 2.644779949574343689e-02 1.635224091632321575e-02
1.350701402805611073e-01 2.585185117062789237e-02 1.635224091632321575e-02
1.390380761523045960e-01 2.530685413652348711e-02 1.635224091632321575e-02
1.430060120240480848e-01 2.477305482933826394e-02 1.635224091632321575e-02
1.469739478957915735e-01 2.435061742432628740e-02 1.635224091632321575e-02
1.509418837675350622e-01 2.387332307848142113e-02 1.635224091632321575e-02
1.549098196392785509e-01 2.340565446082060880e-02 1.635224091632321575e-02
1.588777555110220396e-01 2.297093504102344988e-02 1.635224091632321575e-02
1.628456913827655284e-01 2.260242019836047889e-02 1.635224091632321575e-02
1.668136272545090171e-01 2.220303970335689436e-02 1.635224091632321575e-02
1.707815631262525058e-01 2.181583239825357623e-02 1.635224091632321575e-02
1.747494989979959945e-01 2.143709877128804897e-02 1.635224091632321575e-02
1.787174348697394832e-01 2.107962220365029032e-02 1.635224091632321575e-02
1.826853707414829442e-01 2.078296631101450923e-02 1.635224091632321575e-02
1.866533066132264329e-01 2.044048718488107944e-02 1.635224091632321575e-02
1.906212424849699216e-01 2.011606346536466347e-02 1.635224091632321575e-02
1.945891783567134103e-01 1.981112892555197263e-02 1.635224091632321575e-02
1.985571142284568991e-01 1.950082992114329436e-02 1.635224091632321575e-02
2.025250501002003878e-01 1.923866259545262830e-02 1.635224091632321575e-02
2.064929859719438765e-01 1.894795240734377037e-02 1.635224091632321575e-02
2.104609218436873652e-01 1.866911544569823875e-02 1.635224091632321575e-02
2.144288577154308539e-01 1.843361573090988512e-02 1.635224091632321575e-02
2.183967935871743427e-01 1.816312363025429644e-02 1.635224091632321575e-02
2.223647294589178314e-01 1.790934765448691512e-02 1.635224091632321575e-02
2.263326653306613201e-01 1.768809291618914439e-02 1.635224091632321575e-02
2.303006012024048088e-01 1.742819984490799612e-02 1.635224091632321575e-02
2.342685370741482975e-01 1.720899525018435017e-02 1.635224091632321575e-02
2.382364729458917862e-01 1.699184738826259311e-02 1.635224091632321575e-02
2.422044088176352472e-01 1.675704455559833342e-02 1.635224091632321575e-02
2.461723446893787359e-01 1.656169383321014210e-02 1.635224091632321575e-02
2.501402805611222524e-01 1.635384954540718139e-02 1.635224091632321575e-02
2.541082164328657411e-01 1.614165471719872236e-02 1.635224091632321575e-02
2.580761523046092298e-01 1.596204383481638830e-02 1.635224091632321575e-02
2.620440881763527186e-01 1.576708116946690455e-02 1.635224091632321575e-02
2.660120240480962073e-01 1.557211466548685981e-02 1.635224091632321575e-02
2.699799599198396960e-01 1.540535073069858665e-02 1.635224091632321575e-02
2.739478957915831847e-01 1.522385492849309338e-02 1.635224091632321575e-02
2.779158316633266734e-01 1.504312302916964959e-02 1.635224091632321575e-02
2.818837675350701621e-01 1.488747394133902412e-02 1.635224091632321575e-02
2.858517034068136509e-01 1.471954746786669453e-02 1.635224091632321575e-02
2.898196392785571396e-01 1.455066210420242513e-02 1.635224091632321575e-02
2.937875751503006283e-01 1.440469088026319865e-02 1.635224091632321575e-02
2.977555110220441170e-01 1.425033942546396516e-02 1.635224091632321575e-02
3.017234468937876057e-01 1.409141102529457706e-02 1.635224091632321575e-02
3.056913827655310945e-01 1.395363824363190022e-02 1.635224091632321575e-02
3.096593186372745832e-01 1.381251841254353512e-02 1.635224091632321575e-02
3.136272545090180719e-01 1.366259195920787629e-02 1.635224091632321575e-02
3.175951903807615606e-01 1.353134499358820547e-02 1.635224091632321575e-02
3.215631262525050493e-01 1.340225552347154916e-02 1.635224091632321575e-02
3.255310621242485380e-01 1.326174022362398147e-02 1.635224091632321575e-02
3.294989979959920268e-01 1.313529019431755249e-02 1.635224091632321575e-02
3.334669338677355155e-01 1.301610578122185287e-02 1.635224091632321575e-02
3.374348697394790042e-01 1.288621463090114383e-02 1.635224091632321575e-02
3.414028056112224374e-01 1.276348650534874125e-02 1.635224091632321575e-02
3.453707414829659261e-01 1.265173590749012721e-02 1.635224091632321575e-02
3.493386773547094148e-01 1.253341114107808969e-02 1.635224091632321575e-02
3.533066132264529036e-01 1.241456198311235645e-02 1.635224091632321575e-02
3.572745490981963923e-01 1.230770000202390663e-02 1.635224091632321575e-02
3.612424849699398810e-01 1.220049711959827164e-02 1.635224091632321575e-02
3.652104208416833697e-01 1.208731274971457104e-02 1.635224091632321575e-02
3.691783567134268584e-01 1.198301128925819380e-02 1.635224091632321575e-02
3.731462925851703472e-01 1.188422927408650659e-02 1.635224091632321575e-02
3.771142284569138359e-01 1.177952490629715493e-02 1.635224091632321575e-02
3.810821643286573246e-01 1.167715217866623426e-02 1.635224091632321575e-02
3.850501002004008133e-01 1.158327584035161693e-02 1.635224091632321575e-02
3.890180360721443020e-01 1.148823094594475687e-02 1.635224091632321575e-02
3.929859719438877907e-01 1.138971363792549117e-02 1.635224091632321575e-02
3.969539078156312795e-01 1.129782901366610699e-02 1.635224091632321575e-02
4.009218436873747682e-01 1.121023578332175363e-02 1.635224091632321575e-02
4.048897795591182569e-01 1.111879336971125648e-02 1.635224091632321575e-02
4.088577154308617456e-01 1.102839551424726963e-02 1.635224091632321575e-02
4.128256513026052343e-01 1.094448871086508950e-02 1.635224091632321575e-02
4.167935871743487231e-01 1.086112295179785317e-02 1.635224091632321575e-02
4.207615230460922118e-01 1.077474969785707781e-02 1.635224091632321575e-02
4.247294589178357005e-01 1.069202885796026285e-02 1.635224091632321575e-02
4.286973947895791892e-01 1.061394928513985370e-02 1.635224091632321575e-02
4.326653306613226779e-01 1.053441334126634273e-02 1.635224091632321575e-02
4.366332665330661666e-01 1.045380433788963524e-02 1.635224091632321575e-02
4.406012024048096554e-01 1.037754154193219411e-02 1.635224091632321575e-02
4.445691382765531441e-01 1.030402324579461279e-02 1.635224091632321575e-02
4.485370741482966328e-01 1.022857733893257383e-02 1.635224091632321575e-02
4.525050100200401215e-01 1.015355576867758500e-02 1.635224091632321575e-02
4.564729458917836102e-01 1.008259412765495112e-02 1.635224091632321575e-02
4.604408817635270990e-01 1.001305688459131794e-02 1.635224091632321575e-02
4.644088176352705322e-01 9.941850435326013424e-03 1.635224091632321575e-02
4.683767535070140209e-01 9.871867172882350244e-03 1.635224091632321575e-02
4.723446893787575096e-01 9.805354185984575463e-03 1.635224091632321575e-02
4.763126252505009983e-01 9.739533591227872086e-03 1.635224091632321575e-02
4.802805611222444870e-01 9.672489476078646384e-03 1.635224091632321575e-02
4.842484969939879758e-01 9.606939819770704547e-03 1.635224091632321575e-02
4.882164328657314645e-01 9.544289729701296854e-03 1.635224091632321575e-02
4.921843687374749532e-01 9.482027295924823351e-03 1.635224091632321575e-02
4.961523046092184419e-01 9.418908756923086850e-03 1.635224091632321575e-02
5.001202404809619306e-01 9.357255119887632894e-03 1.635224091632321575e-02
5.040881763527054193e-01 9.298052123528778579e-03 1.635224091632321575e-02
5.080561122244489081e-01 9.239184692934571813e-03 1.635224091632321575e-02
5.120240480961923968e-01 9.179707727937089570e-03 1.635224091632321575e-02
5.159919839679358855e-01 9.121510101228736539e-03 1.635224091632321575e-02
5.199599198396793742e-01 9.065428342147909338e-03 1.635224091632321575e-02
5.239278557114228629e-01 9.009766941441307506e-03 1.635224091632321575e-02
5.278957915831663517e-01 8.953654178403774519e-03 1.635224091632321575e-02
5.318637274549098404e-01 8.898562129673069643e-03 1.635224091632321575e-02
5.358316633266533291e-01 8.845321726682203733e-03 1.635224091632321575e-02
5.397995991983968178e-01 8.792654709443775002e-03 1.635224091632321575e-02
5.437675350701403065e-01 8.739657576058946706e-03 1.635224091632321575e-02
5.477354709418837952e-01 8.687397017277236413e-03 1.635224091632321575e-02
5.517034068136272840e-01 8.636746640119966414e-03 1.635224091632321575e-02
5.556713426853707727e-01 8.586845344358981502e-03 1.635224091632321575e-02
5.596392785571142614e-01 8.536744790602443511e-03 1.635224091632321575e-02
5.636072144288577501e-01 8.487106395239888898e-03 1.635224091632321575e-02
5.675751503006012388e-01 8.438822905291590293e-03 1.635224091632321575e-02
5.715430861723447276e-01 8.391446106136750752e-03 1.635224091632321575e-02
5.755110220440882163e-01 8.344041015294128769e-03 1.635224091632321575e-02
5.794789579158317050e-01 8.296869119430351144e-03 1.635224091632321575e-02
5.834468937875751937e-01 8.250766882970030081e-03 1.635224091632321575e-02
5.874148296593186824e-01 8.205668787973637024e-03 1.635224091632321575e-02
5.913827655310621711e-01 8.160757408064078441e-03 1.635224091632321575e-02
5.953507014028056599e-01 8.115936717442789883e-03 1.635224091632321575e-02
5.993186372745491486e-01 8.071878528615416409e-03 1.635224091632321575e-02
6.032865731462926373e-01 8.028824163736287059e-03 1.635224091632321575e-02
6.072545090180361260e-01 7.986198590944997705e-03 1.635224091632321575e-02
6.112224448897796147e-01 7.943624032211746983e-03 1.635224091632321575e-02
6.151903807615231035e-01 7.901517408541851653e-03 1.635224091632321575e-02
6.191583166332665922e-01 7.860311243697647166e-03 1.635224091632321575e-02
6.231262525050100809e-01 7.819726128188679223e-03 1.635224091632321575e-02
6.270941883767535696e-01 7.779283364375144325e-03 1.635224091632321575e-02
6.310621242484970583e-01 7.739096091282092992e-03 1.635224091632321575e-02
6.350300601202405471e-01 7.699600069343934261e-03 1.635224091632321575e-02
6.389979959919840358e-01 7.660825110904102321e-03 1.635224091632321575e-02
6.429659318637275245e-01 7.622362280417862256e-03 1.635224091632321575e-02
6.469338677354710132e-01 7.584056540743106152e-03 1.635224091632321575e-02
6.509018036072145019e-01 7.546203253284031361e-03 1.635224091632321575e-02
6.548697394789579906e-01 7.509040500738514701e-03 1.635224091632321575e-02
6.588376753507013683e-01 7.472361263639940021e-03 1.635224091632321575e-02
6.628056112224448571e-01 7.435872722883667477e-03 1.635224091632321575e-02
6.667735470941883458e-01 7.399655642589981867e-03 1.635224091632321575e-02
6.707414829659318345e-01 7.363983130030730268e-03 1.635224091632321575e-02
6.747094188376753232e-01 7.328879658684948548e-03 1.635224091632321575e-02
6.786773547094188119e-01 7.294092003302663114e-03 1.635224091632321575e-02
6.826452905811623006e-01 7.259499586927665310e-03 1.635224091632321575e-02
6.866132264529057894e-01 7.225273454638947955e-03 1.635224091632321575e-02
6.905811623246492781e-01 7.191580824066031927e-03 1.635224091632321575e-02
6.945490981963927668e-01 7.158328822544279477e-03 1.635224091632321575e-02
6.985170340681362555e-01 7.125316719465994188e-03 1.635224091632321575e-02
7.024849699398797442e-01 7.092550492241502316e-03 1.635224091632321575e-02
7.064529058116232330e-01 7.060180104482597155e-03 1.635224091632321575e-02
7.104208416833667217e-01 7.028291673277936753e-03 1.635224091632321575e-02
7.143887775551102104e-01 6.996747476789616678e-03 1.635224091632321575e-02
7.183567134268536991e-01 6.965423733404041591e-03 1.635224091632321575e-02
7.223246492985971878e-01 6.934380000615409170e-03 1.635224091632321575e-02
7.262925851703406765e-01 6.903745105650440847e-03 1.635224091632321575e-02
7.302605210420841653e-01 6.873520871044776388e-03 1.635224091632321575e-02
7.342284569138276540e-01 6.843583481463221159e-03 1.635224091632321575e-02
7.381963927855711427e-01 6.813871628033913927e-03 1.635224091632321575e-02
7.421643286573146314e-01 6.784461704932330701e-03 1.635224091632321575e-02
7.461322645290581201e-01 6.755444179680851133e-03 1.635224091632321575e-02
7.501002004008016089e-01 6.726774085413490985e-03 1.635224091632321575e-02
7.540681362725450976e-01 6.698366371245358976e-03 1.635224091632321575e-02
7.580360721442885863e-01 6.670194576944857290e-03 1.635224091632321575e-02
7.620040080160320750e-01 6.642330947848920988e-03 1.635224091632321575e-02
7.659719438877755637e-01 6.614832341566455852e-03 1.635224091632321575e-02
7.699398797595190524e-01 6.587645937766633056e-03 1.635224091632321575e-02
7.739078156312625412e-01 6.560705517030500887e-03 1.635224091632321575e-02
7.778757515030060299e-01 6.534009183492073443e-03 1.635224091632321575e-02
7.818436873747495186e-01 6.507617354793264475e-03 1.635224091632321575e-02
7.858116232464930073e-01 6.481556244784044025e-03 1.635224091632321575e-02
7.897795591182364960e-01 6.455789505572994899e-03 1.635224091632321575e-02
7.937474949899799848e-01 6.430263148783019189e-03 1.635224091632321575e-02
7.977154308617234735e-01 6.404986394955609549e-03 1.635224091632321575e-02
8.016833667334669622e-01 6.380006532211883637e-03 1.635224091632321575e-02
8.056513026052104509e-01 6.355335735293630821e-03 1.635224091632321575e-02
8.096192384769539396e-01 6.330942335141625382e-03 1.635224091632321575e-02
8.135871743486974283e-01 6.306790360134894614e-03 1.635224091632321575e-02
8.175551102204409171e-01 6.282890296470776924e-03 1.635224091632321575e-02
8.215230460921844058e-01 6.259276443201826183e-03 1.635224091632321575e-02
8.254909819639278945e-01 6.235957126406174895e-03 1.635224091632321575e-02
8.294589178356713832e-01 6.212904493723640093e-03 1.635224091632321575e-02
8.334268537074148719e-01 6.190094639233904676e-03 1.635224091632321575e-02
8.373947895791583607e-01 6.167537182694220708e-03 1.635224091632321575e-02
8.413627254509018494e-01 6.145257187837505422e-03 1.635224091632321575e-02
8.453306613226453381e-01 6.123260368455070435e-03 1.635224091632321575e-02
8.492985971943888268e-01 6.101524785170131700e-03 1.635224091632321575e-02
8.532665330661323155e-01 6.080033996498454378e-03 1.635224091632321575e-02
8.572344689378758043e-01 6.058795207749060642e-03 1.635224091632321575e-02
8.612024048096192930e-01 6.037826566120716755e-03 1.635224091632321575e-02
8.651703406813627817e-01 6.017131855816363305e-03 1.635224091632321575e-02
8.691382765531062704e-01 5.996696322787101012e-03 1.635224091632321575e-02
8.731062124248497591e-01 5.976507251048457023e-03 1.635224091632321575e-02
8.770741482965932478e-01 5.956568759674826276e-03 1.635224091632321575e-02
8.810420841683367366e-01 5.936893881689999167e-03 1.635224091632321575e-02
8.850100200400802253e-01 5.917486442282715239e-03 1.635224091632321575e-02
8.889779559118237140e-01 5.898336252800612592e-03 1.635224091632321575e-02
8.929458917835672027e-01 5.879432541520115615e-03 1.635224091632321575e-02
8.969138276553106914e-01 5.860776178630971826e-03 1.635224091632321575e-02
9.008817635270541802e-01 5.842376675527329206e-03 1.635224091632321575e-02
9.048496993987976689e-01 5.824238476161102546e-03 1.635224091632321575e-02
9.088176352705410466e-01 5.806354167506963711e-03 1.635224091632321575e-02
9.127855711422845353e-01 5.788712865095714359e-03 1.635224091632321575e-02
9.167535070140280240e-01 5.771312305455212135e-03 1.635224091632321575e-02
9.207214428857715127e-01 5.754159941872361364e-03 1.635224091632321575e-02
9.246893787575150014e-01 5.737260855911504101e-03 1.635224091632321575e-02
9.286573146292584902e-01 5.720608192668089238e-03 1.635224091632321575e-02
9.326252505010019789e-01 5.704188582344230790e-03 1.635224091632321575e-02
9.365931863727454676e-01 5.687998589636178090e-03 1.635224091632321575e-02
9.405611222444889563e-01 5.672043590937272950e-03 1.635224091632321575e-02
9.445290581162324450e-01 5.656329086795667746e-03 1.635224091632321575e-02
9.484969939879759337e-01 5.640846104921643130e-03 1.635224091632321575e-02
9.524649298597194225e-01 5.625578347641461627e-03 1.635224091632321575e-02
9.564328657314629112e-01 5.610519669881147524e-03 1.635224091632321575e-02
9.604008016032063999e-01 5.595677342979782018e-03 1.635224091632321575e-02
9.643687374749498886e-01 5.581054691680884666e-03 1.635224091632321575e-02
9.683366733466933773e-01 5.566637838614255443e-03 1.635224091632321575e-02
9.723046092184368661e-01 5.552407220994593808e-03 1.635224091632321575e-02
9.762725450901803548e-01 5.538357324536006404e-03 1.635224091632321575e-02
9.802404809619238435e-01 5.524496311623144224e-03 1.635224091632321575e-02
9.842084168336673322e-01 5.510823364410459037e-03 1.635224091632321575e-02
9.881763527054108209e-01 5.497318279255525991e-03 1.635224091632321575e-02
9.921442885771543096e-01 5.483959741050805844e-03 1.635224091632321575e-02
9.961122244488977984e-01 5.470745500477543904e-03 1.635224091632321575e-02
1.000080160320641287e+00 5.457684482155496924e-03 1.635224091632321575e-02
1.004048096192384776e+00 5.444767601300000773e-03 1.635224091632321575e-02
1.008016032064128265e+00 5.431970969600968466e-03 1.635224091632321575e-02
1.011983967935871753e+00 5.419274460646652733e-03 1.635224091632321575e-02
1.015951903807615242e+00 5.406680678552286921e-03 1.635224091632321575e-02
1.019919839679358731e+00 5.394196276378218462e-03 1.635224091632321575e-02
1.023887775551102219e+00 5.381807528894332580e-03 1.635224091632321575e-02
1.027855711422845708e+00 5.369486554688640209e-03 1.635224091632321575e-02
1.031823647294589197e+00 5.357219168203023428e-03 1.635224091632321575e-02
1.035791583166332686e+00 5.345012175207704795e-03 1.635224091632321575e-02
1.039759519038076174e+00 5.332869500121575727e-03 1.635224091632321575e-02
1.043727454909819663e+00 5.320773411546104482e-03 1.635224091632321575e-02
1.047695390781563152e+00 5.308700403843589176e-03 1.635224091632321575e-02
1.051663326653306640e+00 5.296638023690547134e-03 1.635224091632321575e-02
1.055631262525050129e+00 5.284597548495973719e-03 1.635224091632321575e-02
1.059599198396793618e+00 5.272583927238751016e-03 1.635224091632321575e-02
1.063567134268537107e+00 5.260578576756473439e-03 1.635224091632321575e-02
1.067535070140280595e+00 5.248558813121312859e-03 1.635224091632321575e-02
1.071503006012024084e+00 5.236521147090071951e-03 1.635224091632321575e-02
1.075470941883767573e+00 5.224477960272738003e-03 1.635224091632321575e-02
1.079438877755511061e+00 5.212433594017536372e-03 1.635224091632321575e-02
1.083406813627254550e+00 5.200372943370709655e-03 1.635224091632321575e-02
1.087374749498998039e+00 5.188277195605489958e-03 1.635224091632321575e-02
1.091342685370741528e+00 5.176144619411836637e-03 1.635224091632321575e-02
1.095310621242485016e+00 5.163988789217238869e-03 1.635224091632321575e-02
1.099278557114228505e+00 5.151817762214230476e-03 1.635224091632321575e-02
1.103246492985971994e+00 5.139621808913107104e-03 1.635224091632321575e-02
1.107214428857715482e+00 5.127384589858629410e-03 1.635224091632321575e-02
1.111182364729458971e+00 5.115102546727681200e-03 1.635224091632321575e-02
1.115150300601202460e+00 5.102788238300042488e-03 1.635224091632321575e-02
1.119118236472945949e+00 5.090454516753991493e-03 1.635224091632321575e-02
1.123086172344689437e+00 5.078100365337520107e-03 1.635224091632321575e-02
1.127054108216432926e+00 5.065710180852811204e-03 1.635224091632321575e-02
1.131022044088176415e+00 5.053278203587721791e-03 1.635224091632321575e-02
1.134989979959919904e+00 5.040811159307480478e-03 1.635224091632321575e-02
1.138957915831663392e+00 5.028324697805957796e-03 1.635224091632321575e-02
1.142925851703406881e+00 5.015826738924443473e-03 1.635224091632321575e-02
1.146893787575150370e+00 5.003310865316285168e-03 1.635224091632321575e-02
1.150861723446893858e+00 4.990765615805302889e-03 1.635224091632321575e-02
1.154829659318637347e+00 4.978188989759077358e-03 1.635224091632321575e-02
1.158797595190380836e+00 4.965592673548643518e-03 1.635224091632321575e-02
1.162765531062124325e+00 4.952992023833269371e-03 1.635224091632321575e-02
1.166733466933867813e+00 4.940392631286236007e-03 1.635224091632321575e-02
1.170701402805611302e+00 4.927787149822679749e-03 1.635224091632321575e-02
1.174669338677354791e+00 4.915165197309160315e-03 1.635224091632321575e-02
1.178637274549098279e+00 4.902526160306043546e-03 1.635224091632321575e-02
1.182605210420841768e+00 4.889883884457299316e-03 1.635224091632321575e-02
1.186573146292585257e+00 4.877256060908463989e-03 1.635224091632321575e-02
1.190541082164328746e+00 4.864634170720021945e-03 1.635224091632321575e-02
1.194509018036072234e+00 4.852029943223598943e-03 1.635224091632321575e-02
1.198476953907815723e+00 4.839425409902343468e-03 1.635224091632321575e-02
1.202444889779559212e+00 4.826817250872196888e-03 1.635224091632321575e-02
1.206412825651302700e+00 4.814215797504270249e-03 1.635224091632321575e-02
1.210380761523046189e+00 4.801638141264786760e-03 1.635224091632321575e-02
1.214348697394789678e+00 4.789095103201704284e-03 1.635224091632321575e-02
1.218316633266533167e+00 4.776583504067491784e-03 1.635224091632321575e-02
1.222284569138276655e+00 4.764090456924109131e-03 1.635224091632321575e-02
1.226252505010020144e+00 4.751606595755147704e-03 1.635224091632321575e-02
1.230220440881763633e+00 4.739136301772981300e-03 1.635224091632321575e-02
1.234188376753507121e+00 4.726696476468872019e-03 1.635224091632321575e-02
1.238156312625250610e+00 4.714304341440203258e-03 1.635224091632321575e-02
1.242124248496994099e+00 4.701964657463401746e-03 1.635224091632321575e-02
1.246092184368737588e+00 4.689666702211142853e-03 1.635224091632321575e-02
1.250060120240481076e+00 4.677394100866735620e-03 1.635224091632321575e-02
1.254028056112224565e+00 4.665139786179053720e-03 1.635224091632321575e-02
1.257995991983968054e+00 4.652913927952596548e-03 1.635224091632321575e-02
1.261963927855711542e+00 4.640738048295740825e-03 1.635224091632321575e-02
1.265931863727455031e+00 4.628635960410086396e-03 1.635224091632321575e-02
1.269899799599198520e+00 4.616591216791463871e-03 1.635224091632321575e-02
1.273867735470942009e+00 4.604600024059565463e-03 1.635224091632321575e-02
1.277835671342685497e+00 4.592638521127147960e-03 1.635224091632321575e-02
1.281803607214428986e+00 4.580701120762547054e-03 1.635224091632321575e-02
1.285771543086172475e+00 4.568800587659475367e-03 1.635224091632321575e-02
1.289739478957915964e+00 4.556963842461885655e-03 1.635224091632321575e-02
1.293707414829659230e+00 4.545211565111549092e-03 1.635224091632321575e-02
1.297675350701402719e+00 4.533542589671210946e-03 1.635224091632321575e-02
1.301643286573146208e+00 4.521933684427623633e-03 1.635224091632321575e-02
1.305611222444889696e+00 4.510356256305952244e-03 1.635224091632321575e-02
1.309579158316633185e+00 4.498797915504938912e-03 1.635224091632321575e-02
1.313547094188376674e+00 4.487274285270456860e-03 1.635224091632321575e-02
1.317515030060120163e+00 4.475819968946445453e-03 1.635224091632321575e-02
1.321482965931863651e+00 4.464464927337917846e-03 1.635224091632321575e-02
1.325450901803607140e+00 4.453212190457959962e-03 1.635224091632321575e-02
1.329418837675350629e+00 4.442033237463872963e-03 1.635224091632321575e-02
1.333386773547094117e+00 4.430885899714328939e-03 1.635224091632321575e-02
1.337354709418837606e+00 4.419744058857663291e-03 1.635224091632321575e-02
1.341322645290581095e+00 4.408618569739151255e-03 1.635224091632321575e-02
1.345290581162324584e+00 4.397553098444424713e-03 1.635224091632321575e-02
1.349258517034068072e+00 4.386595858902042448e-03 1.635224091632321575e-02
1.353226452905811561e+00 4.375765587372172812e-03 1.635224091632321575e-02
1.357194388777555050e+00 4.365040236004784011e-03 1.635224091632321575e-02
1.361162324649298538e+00 4.354343343802863017e-03 1.635224091632321575e-02
1.365130260521042027e+00 4.343637178440639020e-03 1.635224091632321575e-02
1.369098196392785516e+00 4.332907269609724728e-03 1.635224091632321575e-02
1.373066132264529005e+00 4.322204503340173858e-03 1.635224091632321575e-02
1.377034068136272493e+00 4.311596015550635437e-03 1.635224091632321575e-02
1.381002004008015982e+00 4.301133545825397420e-03 1.635224091632321575e-02
1.384969939879759471e+00 4.290824444936949637e-03 1.635224091632321575e-02
1.388937875751502959e+00 4.280590780617751778e-03 1.635224091632321575e-02
1.392905811623246448e+00 4.270335289786606273e-03 1.635224091632321575e-02
1.396873747494989937e+00 4.259997035047723146e-03 1.635224091632321575e-02
1.400841683366733426e+00 4.249597821777140183e-03 1.635224091632321575e-02
1.404809619238476914e+00 4.239237373930673618e-03 1.635224091632321575e-02
1.408777555110220403e+00 4.229029629794846083e-03 1.635224091632321575e-02
1.412745490981963892e+00 4.219035948063483941e-03 1.635224091632321575e-02
1.416713426853707380e+00 4.209211814814106840e-03 1.635224091632321575e-02
1.420681362725450869e+00 4.199425601775670647e-03 1.635224091632321575e-02
1.424649298597194358e+00 4.189522815014302785e-03 1.635224091632321575e-02
1.428617234468937847e+00 4.179436453085183002e-03 1.635224091632321575e-02
1.432585170340681335e+00 4.169230692570849960e-03 1.635224091632321575e-02
1.436553106212424824e+00 4.159077174583425580e-03 1.635224091632321575e-02
1.440521042084168313e+00 4.149157090075723461e-03 1.635224091632321575e-02
1.444488977955911801e+00 4.139545995024751512e-03 1.635224091632321575e-02
1.448456913827655290e+00 4.130172313437431922e-03 1.635224091632321575e-02
1.452424849699398779e+00 4.120801365488731619e-03 1.635224091632321575e-02
1.456392785571142268e+00 4.111205496170168908e-03 1.635224091632321575e-02
1.460360721442885756e+00 4.101257866695896988e-03 1.635224091632321575e-02
1.464328657314629245e+00 4.091056467917410580e-03 1.635224091632321575e-02
1.468296593186372734e+00 4.080875695648404633e-03 1.635224091632321575e-02
1.472264529058116223e+00 4.071015008544193008e-03 1.635224091632321575e-02
1.476232464929859711e+00 4.061635591464026265e-03 1.635224091632321575e-02
1.480200400801603200e+00 4.052664469784350403e-03 1.635224091632321575e-02
1.484168336673346689e+00 4.043809385069357248e-03 1.635224091632321575e-02
1.488136272545090177e+00 4.034651006595413661e-03 1.635224091632321575e-02
1.492104208416833666e+00 4.024888608433339204e-03 1.635224091632321575e-02
1.496072144288577155e+00 4.014550444400035410e-03 1.635224091632321575e-02
1.500040080160320644e+00 4.003999254904204788e-03 1.635224091632321575e-02
1.504008016032064132e+00 3.993744088574530983e-03 1.635224091632321575e-02
1.507975951903807621e+00 3.984180916996844270e-03 1.635224091632321575e-02
1.511943887775551110e+00 3.975394502618794824e-03 1.635224091632321575e-02
1.515911823647294598e+00 3.967124208385027807e-03 1.635224091632321575e-02
1.519879759519038087e+00 3.958851766488412881e-03 1.635224091632321575e-02
1.523847695390781576e+00 3.949918250958949113e-03 1.635224091632321575e-02
1.527815631262525065e+00 3.939853499818281486e-03 1.635224091632321575e-02
1.531783567134268553e+00 3.928802638820526327e-03 1.635224091632321575e-02
1.535751503006012042e+00 3.917481283702576624e-03 1.635224091632321575e-02
1.539719438877755531e+00 3.906735953205389342e-03 1.635224091632321575e-02
1.543687374749499019e+00 3.897173760435533856e-03 1.635224091632321575e-02
1.547655310621242508e+00 3.888850425120060801e-03 1.635224091632321575e-02
1.551623246492985997e+00 3.881370398393395836e-03 1.635224091632321575e-02
1.555591182364729486e+00 3.874155043691744019e-03 1.635224091632321575e-02
1.559559118236472974e+00 3.866376650779343536e-03 1.635224091632321575e-02
1.563527054108216463e+00 3.856820704920167764e-03 1.635224091632321575e-02
1.567494989979959952e+00 3.845005839446414154e-03 1.635224091632321575e-02
1.571462925851703440e+00 3.832055915669584437e-03 1.635224091632321575e-02
1.575430861723446929e+00 3.819525675428820776e-03 1.635224091632321575e-02
1.579398797595190418e+00 3.808776766669501150e-03 1.635224091632321575e-02
1.583366733466933907e+00 3.800231454167741444e-03 1.635224091632321575e-02
1.587334669338677395e+00 3.793119836418797249e-03 1.635224091632321575e-02
1.591302605210420884e+00 3.786703343996121723e-03 1.635224091632321575e-02
1.595270541082164373e+00 3.780626810500495316e-03 1.635224091632321575e-02
1.599238476953907861e+00 3.774674183911511886e-03 1.635224091632321575e-02
1.603206412825651350e+00 3.767530093088108673e-03 1.635224091632321575e-02
1.607174348697394839e+00 3.753271812543037492e-03 1.635224091632321575e-02
1.611142284569138328e+00 3.736433070662295835e-03 1.635224091632321575e-02
1.615110220440881816e+00 3.720043538594845507e-03 1.635224091632321575e-02
1.619078156312625305e+00 3.708254527217637406e-03 1.635224091632321575e-02
1.623046092184368794e+00 3.701392573540648531e-03 1.635224091632321575e-02
1.627014028056112283e+00 3.695086157982837086e-03 1.635224091632321575e-02
1.630981963927855771e+00 3.688859382302386424e-03 1.635224091632321575e-02
1.634949899799599260e+00 3.682573008456388984e-03 1.635224091632321575e-02
1.638917835671342749e+00 3.675915020071949830e-03 1.635224091632321575e-02
1.642885771543086237e+00 3.668087143679154942e-03 1.635224091632321575e-02
1.646853707414829726e+00 3.657855914770916355e-03 1.635224091632321575e-02
1.650821643286573215e+00 3.645424500274285513e-03 1.635224091632321575e-02
1.654789579158316704e+00 3.632129397498439546e-03 1.635224091632321575e-02
1.658757515030060192e+00 3.619125696944039752e-03 1.635224091632321575e-02
1.662725450901803681e+00 3.607483823852840419e-03 1.635224091632321575e-02
1.666693386773547170e+00 3.597985581448161913e-03 1.635224091632321575e-02
1.670661322645290658e+00 3.590006712200815436e-03 1.635224091632321575e-02
1.674629258517034147e+00 3.582697958016830067e-03 1.635224091632321575e-02
1.678597194388777636e+00 3.575445517067694229e-03 1.635224091632321575e-02
1.682565130260521125e+00 3.567873501661144968e-03 1.635224091632321575e-02
1.686533066132264613e+00 3.559628983030772246e-03 1.635224091632321575e-02
1.690501002004008102e+00 3.550486971056243495e-03 1.635224091632321575e-02
1.694468937875751591e+00 3.540443893538132263e-03 1.635224091632321575e-02
1.698436873747495079e+00 3.529750692276417082e-03 1.635224091632321575e-02
1.702404809619238568e+00 3.518767627910911969e-03 1.635224091632321575e-02
1.706372745490982057e+00 3.507852381991037431e-03 1.635224091632321575e-02
1.710340681362725546e+00 3.497315666267564096e-03 1.635224091632321575e-02
1.714308617234469034e+00 3.487372628332537344e-03 1.635224091632321575e-02
1.718276553106212523e+00 3.478085552162276956e-03 1.635224091632321575e-02
1.722244488977956012e+00 3.469333605860061998e-03 1.635224091632321575e-02
1.726212424849699500e+00 3.460887157709702667e-03 1.635224091632321575e-02
1.730180360721442989e+00 3.452495422582512689e-03 1.635224091632321575e-02
1.734148296593186478e+00 3.443947885474002435e-03 1.635224091632321575e-02
1.738116232464929967e+00 3.435102698373133402e-03 1.635224091632321575e-02
1.742084168336673455e+00 3.425902664124084920e-03 1.635224091632321575e-02
1.746052104208416944e+00 3.416367715512823918e-03 1.635224091632321575e-02
1.750020040080160433e+00 3.406577394533106314e-03 1.635224091632321575e-02
1.753987975951903922e+00 3.396639424899478791e-03 1.635224091632321575e-02
1.757955911823647410e+00 3.386673245859937210e-03 1.635224091632321575e-02
1.761923847695390899e+00 3.376771727083631783e-03 1.635224091632321575e-02
1.765891783567134388e+00 3.367029299912205429e-03 1.635224091632321575e-02
1.769859719438877876e+00 3.357492770412840843e-03 1.635224091632321575e-02
1.773827655310621365e+00 3.348174305375669398e-03 1.635224091632321575e-02
1.777795591182364854e+00 3.339047537596555315e-03 1.635224091632321575e-02
1.781763527054108343e+00 3.330055792313147984e-03 1.635224091632321575e-02
1.785731462925851831e+00 3.321127322777371344e-03 1.635224091632321575e-02
1.789699398797595320e+00 3.312196202821476518e-03 1.635224091632321575e-02
1.793667334669338809e+00 3.303191392841406566e-03 1.635224091632321575e-02
1.797635270541082075e+00 3.294092944287414521e-03 1.635224091632321575e-02
1.801603206412825564e+00 3.284884080031573450e-03 1.635224091632321575e-02
1.805571142284569053e+00 3.275572559214521944e-03 1.635224091632321575e-02
1.809539078156312542e+00 3.266180345504748547e-03 1.635224091632321575e-02
1.813507014028056030e+00 3.256737318653570544e-03 1.635224091632321575e-02
1.817474949899799519e+00 3.247276089265970812e-03 1.635224091632321575e-02
1.821442885771543008e+00 3.237829393909133838e-03 1.635224091632321575e-02
1.825410821643286496e+00 3.228418249810423909e-03 1.635224091632321575e-02
1.829378757515029985e+00 3.219067240882203442e-03 1.635224091632321575e-02
1.833346693386773474e+00 3.209785398564783329e-03 1.635224091632321575e-02
1.837314629258516963e+00 3.200574986992871414e-03 1.635224091632321575e-02
1.841282565130260451e+00 3.191430205503576270e-03 1.635224091632321575e-02
1.845250501002003940e+00 3.182338871939432382e-03 1.635224091632321575e-02
1.849218436873747429e+00 3.173285005885852651e-03 1.635224091632321575e-02
1.853186372745490917e+00 3.164251291308102509e-03 1.635224091632321575e-02
1.857154308617234406e+00 3.155221704299200278e-03 1.635224091632321575e-02
1.861122244488977895e+00 3.146183459666154411e-03 1.635224091632321575e-02
1.865090180360721384e+00 3.137128020299868435e-03 1.635224091632321575e-02
1.869058116232464872e+00 3.128051367957955086e-03 1.635224091632321575e-02
1.873026052104208361e+00 3.118953622940461197e-03 1.635224091632321575e-02
1.876993987975951850e+00 3.109838250034193188e-03 1.635224091632321575e-02
1.880961923847695338e+00 3.100711081238387897e-03 1.635224091632321575e-02
1.884929859719438827e+00 3.091583995574225668e-03 1.635224091632321575e-02
1.888897795591182316e+00 3.082450617852697423e-03 1.635224091632321575e-02
1.892865731462925805e+00 3.073332364321267399e-03 1.635224091632321575e-02
1.896833667334669293e+00 3.064231076844197831e-03 1.635224091632321575e-02
1.900801603206412782e+00 3.055152036272902865e-03 1.635224091632321575e-02
1.904769539078156271e+00 3.046099069117937097e-03 1.635224091632321575e-02
1.908737474949899759e+00 3.037074462079615740e-03 1.635224091632321575e-02
1.912705410821643248e+00 3.028078992105787733e-03 1.635224091632321575e-02
1.916673346693386737e+00 3.019111827998937746e-03 1.635224091632321575e-02
1.920641282565130226e+00 3.010169406784681066e-03 1.635224091632321575e-02
1.924609218436873714e+00 3.001243107651085321e-03 1.635224091632321575e-02
1.928577154308617203e+00 2.992342898499781353e-03 1.635224091632321575e-02
1.932545090180360692e+00 2.983459627768878918e-03 1.635224091632321575e-02
1.936513026052104181e+00 2.974590376271234269e-03 1.635224091632321575e-02
1.940480961923847669e+00 2.965732663169475935e-03 1.635224091632321575e-02
1.944448897795591158e+00 2.956884588253351747e-03 1.635224091632321575e-02
1.948416833667334647e+00 2.948049941914795621e-03 1.635224091632321575e-02
1.952384769539078135e+00 2.939218111660557489e-03 1.635224091632321575e-02
1.956352705410821624e+00 2.930390182527568312e-03 1.635224091632321575e-02
1.960320641282565113e+00 2.921573499048724445e-03 1.635224091632321575e-02
1.964288577154308602e+00 2.912767251347527994e-03 1.635224091632321575e-02
1.968256513026052090e+00 2.903971604610014814e-03 1.635224091632321575e-02
1.972224448897795579e+00 2.895187992614468506e-03 1.635224091632321575e-02
1.976192384769539068e+00 2.886417946457875243e-03 1.635224091632321575e-02
1.980160320641282556e+00 2.877663000548852552e-03 1.635224091632321575e-02
1.984128256513026045e+00 2.868925730076655415e-03 1.635224091632321575e-02
1.988096192384769534e+00 2.860203871083216807e-03 1.635224091632321575e-02
1.992064128256513023e+00 2.851501843432043166e-03 1.635224091632321575e-02
1.996032064128256511e+00 2.842819276780321654e-03 1.635224091632321575e-02
2.000000000000000000e+00 2.834156844005049445e-03 1.635224091632321575e-02


==> matrix_L.dat <==
 4.00000000e+00 4.68143726e-04
 1.40000000e+01 4.69561370e-04
 2.40000000e+01 4.81049787e-04
 3.40000000e+01 5.01587033e-04
 4.40000000e+01 5.11084038e-04
 5.40000000e+01 5.21637994e-04
 6.40000000e+01 5.31519594e-04
 7.40000000e+01 5.36171925e-04
 8.40000000e+01 5.42489220e-04
 9.40000000e+01 5.46651997e-04
 1.04000000e+02 5.50814773e-04
 1.14000000e+02 5.55746565e-04
 1.24000000e+02 5.58634523e-04
 1.34000000e+02 5.60723155e-04
 1.44000000e+02 5.64069544e-04
 1.54000000e+02 5.64477027e-04
 1.64000000e+02 5.66870496e-04
 1.74000000e+02 5.68772290e-04
 1.84000000e+02 5.70852419e-04
 1.94000000e+02 5.70969430e-04
 2.04000000e+02 5.70637501e-04
 2.14000000e+02 5.73493548e-04
 2.24000000e+02 5.71518712e-04
 2.34000000e+02 5.72489066e-04
 2.44000000e+02 5.71757693e-04
 2.54000000e+02 5.68629198e-04
 2.74000000e+02 5.67211316e-04
 2.84000000e+02 5.60369237e-04
 2.86000000e+02 5.60668142e-04


==> matrix_L_analytical.dat <==
1.000000000000000048e-04 1.252446183953033303e-03
2.392857142857142860e-04 1.369863013698630148e-03
3.785714285714285809e-04 1.487279843444226993e-03
5.178571428571429299e-04 1.604696673189823838e-03
6.571428571428572247e-04 1.722113502935420683e-03
7.964285714285715195e-04 1.839530332681017745e-03
9.357142857142858143e-04 1.976516634050880586e-03
1.075000000000000001e-03 2.113502935420743644e-03
1.214285714285714404e-03 2.250489236790606702e-03
1.353571428571428590e-03 2.387475538160469760e-03
1.492857142857142994e-03 2.544031311154599032e-03
1.632142857142857397e-03 2.641878669275929663e-03
1.771428571428571583e-03 2.739726027397260295e-03
1.910714285714285770e-03 2.818003913894325148e-03
2.050000000000000173e-03 2.857142857142857140e-03
2.189285714285714359e-03 2.896281800391389567e-03
2.328571428571428546e-03 2.896281800391389567e-03
2.467857142857142732e-03 2.876712328767123353e-03
2.607142857142856918e-03 2.837573385518590927e-03
2.746428571428571538e-03 2.778864970645792722e-03
2.885714285714285725e-03 2.700587084148727869e-03
3.024999999999999911e-03 2.622309197651663450e-03
3.164285714285714531e-03 2.524461839530332818e-03
3.303571428571428718e-03 2.407045009784735973e-03
3.442857142857142904e-03 2.309197651663405342e-03
3.582142857142857090e-03 2.172211350293542283e-03
3.721428571428571277e-03 2.054794520547945438e-03
3.860714285714285897e-03 1.917808219178082163e-03
4.000000000000000083e-03 1.800391389432485318e-03


==> valuesofm.dat <==
150000.0 0.0049056722749 0.00490636843302 0.837394789579
162500.0 0.00531447829781 0.00530767607183 0.742164328657
175000.0 0.00572328432071 0.00572971506278 0.666773547094
187500.0 0.00613209034362 0.0061281553536 0.61122244489
200000.0 0.00654089636653 0.00654663373465 0.563607214429
212500.0 0.00694970238944 0.00696583484514 0.523927855711
225000.0 0.00735850841235 0.00737093671854 0.492184368737
237500.0 0.00776731443525 0.00777955999662 0.464408817635
250000.0 0.00817612045816 0.0081907716534 0.440601202405
262500.0 0.00858492648107 0.00858948515665 0.420761523046
275000.0 0.00899373250398 0.00902521903876 0.400921843687
287500.0 0.00940253852689 0.00942932657736 0.3850501002
300000.0 0.00981134454979 0.00978577065244 0.373146292585
312500.0 0.0102201505727 0.0102509400333 0.357274549098
325000.0 0.0106289565956 0.0106680788032 0.345370741483
337500.0 0.0110377626185 0.0110087281463 0.337434869739
350000.0 0.0114465686414 0.0114667850879 0.325531062124
362500.0 0.0118553746643 0.0118470688647 0.317595190381
375000.0 0.0122641806872 0.0122405945188 0.309659318637
387500.0 0.0126729867102 0.0126537433272 0.301723446894
400000.0 0.0130817927331 0.0130858053483 0.29378757515
412500.0 0.013490598756 0.013536171757 0.285851703407
425000.0 0.0138994047789 0.0138622814561 0.281883767535
437500.0 0.0143082108018 0.0143527380035 0.273947895792
450000.0 0.0147170168247 0.0146880876658 0.26997995992
462500.0 0.0151258228476 0.0150452022535 0.266012024048
475000.0 0.0155346288705 0.0155879144867 0.258076152305
487500.0 0.0159434348934 0.0159577150321 0.254108216433
500000.0 0.0163522409163 0.0163538495454 0.250140280561


